First-Order Phase Transition of the Schwinger Model with a Quantum Computer

We explore the first-order phase transition in the lattice Schwinger model in the presence of a topological $\theta$-term by means of the variational quantum eigensolver (VQE). Using two different fermion discretizations, Wilson and staggered fermions, we develop parametric ansatz circuits suitable for both discretizations, and compare their performance by simulating classically an ideal VQE optimization in the absence of noise. The states obtained by the classical simulation are then prepared on the IBM's superconducting quantum hardware. Applying state-of-the art error-mitigation methods, we show that the electric field density and particle number, observables which reveal the phase structure of the model, can be reliably obtained from the quantum hardware. To investigate the minimum system sizes required for a continuum extrapolation, we study the continuum limit using matrix product states, and compare our results to continuum mass perturbation theory. We demonstrate that taking the additive mass renormalization into account is vital for enhancing the precision that can be obtained with smaller system sizes. Furthermore, for the observables we investigate we observe universality, and both fermion discretizations produce the same continuum limit.

==> Fig3.txt <==
Fermion Type, Observable Name, Qubit Number, m_lat/g, l_0, Exact Diagonalization, Noiseless Result, Observable Value, Observable Error
Wilson,Electric Field Density,6,10,1.50898,1.5083668862997137,1.5089799999999984,1.5079973488683631,0.00904663319751783
Wilson,Electric Field Density,6,10,1.50939,1.5077176474776168,1.5093899999999973,1.509871139542069,0.009040982381561442
Wilson,Electric Field Density,6,10,1.5098,1.494839003070553,1.5097999999999971,1.5108640599702732,0.009014946286189575
Wilson,Electric Field Density,6,10,1.5102,0.524591201496772,0.5102000000000362,0.5095447596013233,0.006718716407617057
Wilson,Electric Field Density,6,10,1.51061,0.512264715438105,0.5106100000000042,0.5080972475992998,0.006379501446897787
Wilson,Electric Field Density,6,10,1.51102,0.511632662585638,0.511020000000035,0.5087787014183287,0.006706610449494363
Wilson,Electric Field Density,8,10,1.38,1.3799799413461673,1.3799999999914592,1.380857834422937,0.009716188756623539
Wilson,Electric Field Density,8,10,1.388,1.3879797152586624,1.387999999999943,1.3881313138436675,0.009049138968232982
Wilson,Electric Field Density,8,10,1.396,1.3959794715379008,1.3960000000001176,1.3981303820041149,0.00904126883492085
Wilson,Electric Field Density,8,10,1.404,0.4039960388959981,0.40400000000001063,0.40700851554713363,0.0067656886645314634
Wilson,Electric Field Density,8,10,1.412,0.4119959183043045,0.4120000000001049,0.4225389988873713,0.008720188849059724
Wilson,Electric Field Density,8,10,1.42,0.41999583073474855,0.420000000000729,0.41785330261279535,0.00660261482311853
Wilson,Electric Field Density,10,10,1.345,1.3449772075042643,1.344999999999703,1.3453359459336718,0.009069793078073372
Wilson,Electric Field Density,10,10,1.346,1.3459771808886223,1.3459999999999974,1.3455594413227057,0.009077252119306385
Wilson,Electric Field Density,10,10,1.347,1.3469771216081678,1.3469999999999975,1.3471557806513519,0.009053372752400535
Wilson,Electric Field Density,10,10,1.348,0.34799540132344015,0.348000000000088,0.3515294754202135,0.010862196804935968
Wilson,Electric Field Density,10,10,1.349,0.3489953866182118,0.34900000000037945,0.3513332956963261,0.008072902555109254
Wilson,Electric Field Density,10,10,1.35,0.34999537258776353,0.35000000000023085,0.3562752645510975,0.007765732583835973
Wilson,Electric Field Density,12,10,1.29,1.289974622818216,1.2899999999999943,1.2927999222413717,0.011114038100755888
Wilson,Electric Field Density,12,10,1.3,1.2999743570132785,1.2999999999983662,1.3081139716761936,0.011323176219486678
Wilson,Electric Field Density,12,10,1.31,1.309974089317485,1.3099999999988774,1.3059858693794806,0.011564775816376443
Wilson,Electric Field Density,12,10,1.32,0.3199946146232904,0.3200000000049953,0.330527209932349,0.009380130202025817
Wilson,Electric Field Density,12,10,1.33,0.32999444285597057,0.33000000000039387,0.3410129805559257,0.009521164769178437
Wilson,Electric Field Density,12,10,1.34,0.33999427076525013,0.3400000000709936,0.33809122740083086,0.03142853418655802
Wilson,Particle Number,6,10,1.50898,0.0012867606289316696,2.3165706946293353e-14,-0.055513953586899915,0.003781680705666818
Wilson,Particle Number,6,10,1.50939,0.0034068806986994565,2.5348142438283427e-15,-0.04749019448087185,0.0037143564130187423
Wilson,Particle Number,6,10,1.5098,0.02999221491779553,7.757607975330021e-16,-0.027878854690677593,0.0036303064316627258
Wilson,Particle Number,6,10,1.5102,1.9712944872298095,1.9999999999997402,1.997720118476012,0.00965630673991575
Wilson,Particle Number,6,10,1.51061,1.99675979350802,2.000000000000004,2.1163431646453614,0.009915571873240254
Wilson,Particle Number,6,10,1.51102,1.9988422823534624,1.9999999999999762,1.997031988802829,0.009645297832317374
Wilson,Particle Number,8,10,1.38,0.00016541664596970933,9.61420803506458e-12,0.03496304708303445,0.03263608616797098
Wilson,Particle Number,8,10,1.388,0.00016660582145082556,1.9427388312946074e-13,-0.1684760587614165,0.006905223126548577
Wilson,Particle Number,8,10,1.396,0.00016784222773640232,4.738941110800537e-13,-0.02319685965381113,0.007653622565071319
Wilson,Particle Number,8,10,1.404,2.0000565568303013,1.9999999999999838,2.2619411798117,0.010834562912785247
Wilson,Particle Number,8,10,1.412,2.000056581958431,1.9999999999999094,2.0031517478783636,0.01286384804293558
Wilson,Particle Number,8,10,1.42,2.0000565428266195,2.000033992399459,2.0062446092405835,0.01010727777843545
Wilson,Particle Number,10,10,1.345,0.00029489679724917304,7.256449367775455e-13,0.00014735542905260852,0.1157970021786907
Wilson,Particle Number,10,10,1.346,0.00029506396926739115,3.600549059365204e-15,0.07138090064463927,0.011106969870562117
Wilson,Particle Number,10,10,1.347,0.0002952966804544298,1.4366821290877556e-15,0.01932529107163324,0.010407376750425733
Wilson,Particle Number,10,10,1.348,2.0001475073323265,1.9999999999827325,2.004933762600527,0.013116978961281613
Wilson,Particle Number,10,10,1.349,2.00014750310686,1.9999999998729996,1.99915449061287,0.013876165284226933
Wilson,Particle Number,10,10,1.35,2.0001474975867435,1.9999999999493514,1.981538358043535,0.014528713084773468
Wilson,Particle Number,12,10,1.29,0.00048577662912947534,2.2467732467283015e-14,-0.21656647130799161,0.0166463768561807
Wilson,Particle Number,12,10,1.3,0.00048764241861728465,3.4700850969807805e-12,0.05550968206049094,0.0166463768561807
Wilson,Particle Number,12,10,1.31,0.0004895310465391639,4.117595556295424e-12,0.1256839784265521,0.1892139987626621
Wilson,Particle Number,12,10,1.32,2.0002988567892466,2.0001956324370087,1.9241047801139182,0.01122329744064092
Wilson,Particle Number,12,10,1.33,2.0002988011388583,1.9999999999995288,1.9151871131160187,0.011284845597545471
Wilson,Particle Number,12,10,1.34,2.0002987540613213,2.000192969257802,1.9294909554911794,0.04569376308648135
Staggered,Electric Field Density,6,10,1.8332,1.833174963731648,1.8331719140654281,1.8143236128029907,0.002759905638864121
Staggered,Electric Field Density,6,10,1.8333,1.833272088334758,1.8332718638314858,1.808017626983488,0.0028175535091636136
Staggered,Electric Field Density,6,10,1.83345,1.8331225002960068,1.8334217467071328,1.8261237865490505,0.0027413724606494667
Staggered,Electric Field Density,6,10,1.8335,0.8336797992289053,0.8335046980578112,0.8237751643996255,0.0027854303279748792
Staggered,Electric Field Density,6,10,1.8336,0.8336155437877303,0.8336000086788246,0.8336275108849053,0.002951797291528073
Staggered,Electric Field Density,6,10,1.8337,0.8337097242490368,0.8337000003264446,0.8284322030514735,0.002969371537927359
Staggered,Electric Field Density,8,10,1.5655,1.565476853600027,1.5655024119584637,1.5482403460295264,0.003268606156851373
Staggered,Electric Field Density,8,10,1.566,1.5659768439121164,1.566002424588914,1.5492301632448244,0.0032478705261566473
Staggered,Electric Field Density,8,10,1.5667,1.5666768303440122,1.566702402962613,1.551695994282381,0.0031949656607682397
Staggered,Electric Field Density,8,10,1.567,0.5669926510266328,0.5670154301280514,0.5233601446347206,0.002907949750968472
Staggered,Electric Field Density,8,10,1.5675,0.5674926442826709,0.567515424479172,0.4924426663344038,0.00274923085150164
Staggered,Electric Field Density,8,10,1.568,0.5679926375388704,0.5680154269419926,0.5205126792407767,0.00288141151131446
Staggered,Electric Field Density,10,10,1.44,1.4399737937178483,1.4399529608737487,1.452908607647436,0.0035077840697245112
Staggered,Electric Field Density,10,10,1.445,1.4449736873352674,1.4449528695405855,1.4324642823652929,0.003721438466392325
Staggered,Electric Field Density,10,10,1.4525,1.4524735274355942,1.4524428002357421,1.4360791016325998,0.0038743395412699257
Staggered,Electric Field Density,10,10,1.453,0.4529923467573383,0.4529657749745142,0.42318548106664144,0.0037327342069024645
Staggered,Electric Field Density,10,10,1.46,0.4599922265543009,0.4599657024694486,0.4317837086239973,0.0037693191836128425
Staggered,Electric Field Density,10,10,1.465,0.46499214063995936,0.4649656520071957,0.4377216211836663,0.003877165308183163
Staggered,Electric Field Density,12,10,1.36,1.3599701729256566,1.360032896465842,1.3544609815104065,0.003960394845204931
Staggered,Electric Field Density,12,10,1.375,1.3749698088097442,1.3750327331261993,1.35451375334569,0.004155145261938973
Staggered,Electric Field Density,12,10,1.388,1.3879694922569268,1.3880327133660058,1.3861127990929831,0.004027477769863925
Staggered,Electric Field Density,12,10,1.392,0.391991802105009,0.39204043989980275,0.3549631363966097,0.0038832753546967453
Staggered,Electric Field Density,12,10,1.405,0.40499152780348435,0.40504033035790005,0.3738867136787417,0.0038723359173904177
Staggered,Electric Field Density,12,10,1.42,0.41999121100400677,0.4200401970334756,0.3905254213137158,0.003962623661436052
Staggered,Particle Number,6,10,1.8332,0.0002885575904402401,0.00026484463976261807,-0.03694517559450992,0.0032896346561485648
Staggered,Particle Number,6,10,1.8333,0.00029432030268958297,0.0002647031644036346,-0.04039752142670449,0.0032989875105522122
Staggered,Particle Number,6,10,1.83345,0.0008934918181888775,0.00026513933400096334,-0.041509867761205556,0.003348797467520717
Staggered,Particle Number,6,10,1.8335,1.9996826589141679,1.9999906051437655,1.9751519017093413,0.004073992445575016
Staggered,Particle Number,6,10,1.8336,2.0000111100943614,1.9999999826430972,1.971162912918039,0.0041528750748693905
Staggered,Particle Number,6,10,1.8337,2.000022743215851,1.9999999993482658,1.9788146821596573,0.0039344850085642835
Staggered,Particle Number,8,10,1.5655,0.0006009595987141161,0.0003541198945304913,-0.07746452834719217,0.004028593917716854
Staggered,Particle Number,8,10,1.566,0.0006010321668257684,0.00035398347506720995,-0.05584732482083829,0.004076668015116506
Staggered,Particle Number,8,10,1.5667,0.0006011338297590928,0.00035412116246646974,-0.06684910213935749,0.0040812374139844775
Staggered,Particle Number,8,10,1.567,2.0002145737242674,2.0001234346230374,1.9856206099804738,0.0036515110551641598
Staggered,Particle Number,8,10,1.5675,2.000214571735347,2.0001234097213936,1.9873247585894578,0.003426548014349183
Staggered,Particle Number,8,10,1.568,2.00021456975425,2.0001233859085668,1.9816984466307446,0.003546437112332649
Staggered,Particle Number,10,10,1.44,0.001168908052833762,0.0009122510935668515,-0.04399399302093082,0.0047308606963673136
Staggered,Particle Number,10,10,1.445,0.001169739811881875,0.0009130933018894893,-0.020448406008989405,0.0046700843295712025
Staggered,Particle Number,10,10,1.4525,0.0011709955013990848,0.0009343481906451956,-0.004838119946704782,0.004945325298320504
Staggered,Particle Number,10,10,1.453,2.0005926683991846,2.0004863220027254,1.9800445388399854,0.0049012604785165885
Staggered,Particle Number,10,10,1.46,2.0005926542023977,2.0004866014955476,1.9757028649417545,0.004958587620997249
Staggered,Particle Number,10,10,1.465,2.000592646151993,2.0004867051027286,1.993517035194888,0.00489597229633557
Staggered,Particle Number,12,10,1.36,0.0020437147022731514,0.0015508194112072715,-0.06514076209605348,0.006600611043656941
Staggered,Particle Number,12,10,1.375,0.0020466030815066024,0.0015520917395743794,0.010743174449659196,0.006975466509966384
Staggered,Particle Number,12,10,1.388,0.0020491422121508432,0.0015528989759676648,-0.03524036096887682,0.007073427188269232
Staggered,Particle Number,12,10,1.392,2.0012310337739603,2.0010362318099135,1.9897171607807758,0.007082966003932698
Staggered,Particle Number,12,10,1.405,2.0012310168052427,2.0010355086391423,1.9174095814655603,0.00688086506450521
Staggered,Particle Number,12,10,1.42,2.0012310189021414,2.001034941610349,1.9044370045951053,0.006596988812821948


==> Fig4.txt <==
Fermion Type, Observable Name, Qubit Number, m_lat/g, l_0, Exact Diagonalization, Noiseless Result, Observable Value, Observable Error
Wilson,Electric Field Density,6,0,0.49265,0.44500834792046784,0.4472906013733693,0.4662311946084411,0.009014553146055058
Wilson,Electric Field Density,6,0,0.50245,0.3465448368340145,0.35045511930917317,0.37286039571441826,0.00890151392934239
Wilson,Electric Field Density,6,0,0.50735,0.12805553328904237,0.12450225704297428,0.15750067130025924,0.008777995130039523
Wilson,Electric Field Density,6,0,0.51224,-0.18890141626116566,-0.19487506660398055,-0.1887399755418413,0.008223497678718411
Wilson,Electric Field Density,6,0,0.51714,-0.33477279643561364,-0.3361217178131336,-0.2972281720107182,0.007973509667499467
Wilson,Electric Field Density,6,0,0.52204,-0.3897822805871326,-0.39004906110637966,-0.3390863646722583,0.007793111105879288
Wilson,Electric Field Density,8,0,0.49,0.41556677781997853,0.421558216035487,0.38656507346912106,0.009232808679306021
Wilson,Electric Field Density,8,0,0.498,0.35479338381470116,0.38049600443724235,0.36203438941848476,0.00884393639033509
Wilson,Electric Field Density,8,0,0.506,0.14187355325552184,0.1517325885423817,0.12403433743628273,0.009436785969465823
Wilson,Electric Field Density,8,0,0.514,-0.24672397907373345,-0.37849670871928487,-0.37303321980422266,0.00821812900120726
Wilson,Electric Field Density,8,0,0.522,-0.3863952895045627,-0.4057402896728139,-0.27604753180133185,0.008505558688474546
Wilson,Electric Field Density,8,0,0.53,-0.42106274429404383,-0.43003236213366164,-0.30612988038886185,0.008388205181448389
Wilson,Electric Field Density,10,0,0.46,0.4274925739477471,0.43158592714936694,0.43723096830684943,0.009090969699115043
Wilson,Electric Field Density,10,0,0.478,0.41826594546801943,0.4297042866964469,0.41483322427478886,0.009258209008737498
Wilson,Electric Field Density,10,0,0.496,0.33807121706685306,0.3910411509900992,0.4025155379758888,0.009093217333329384
Wilson,Electric Field Density,10,0,0.514,-0.1768421130193028,-0.2946816773024207,-0.2962676581907059,0.008500874653337672
Wilson,Electric Field Density,10,0,0.532,-0.39463457737656543,-0.4197483731804508,-0.4011866863302671,0.007829264408090333
Wilson,Electric Field Density,10,0,0.55,-0.4157073066772327,-0.4180652593679219,-0.35942530975043346,0.008003982114444065
Wilson,Electric Field Density,12,0,0.45,0.41149955535908594,0.417310726564996,0.35718331778657164,0.01095534613915886
Wilson,Electric Field Density,12,0,0.475,0.39801497191456015,0.4167089402854959,0.3851511841140162,0.011327679889769373
Wilson,Electric Field Density,12,0,0.5,0.23004506257404606,0.32168424830125714,0.36342722932487226,0.010981850007825615
Wilson,Electric Field Density,12,0,0.525,-0.34095108802041785,-0.4047235545968266,-0.38411151130130555,0.010532686033745577
Wilson,Electric Field Density,12,0,0.55,-0.4044077092580646,-0.41222849084932767,-0.4097598499429167,0.010145111096670621
Wilson,Electric Field Density,12,0,0.575,-0.3995534386091866,-0.4027381035599058,-0.4042846755527746,0.01051363229979565
Wilson,Particle Number,6,0,0.49265,0.21685251124302649,0.21346574947935973,0.363561439746557,0.008510029273699713
Wilson,Particle Number,6,0,0.50245,0.6325625967725766,0.6183120610531812,0.6693686389873466,0.009208799976823855
Wilson,Particle Number,6,0,0.50735,1.2962044624400124,1.3248963672371337,1.394953022131178,0.010431117016331816
Wilson,Particle Number,6,0,0.51224,1.94922931617283,1.9706944918374838,2.042283408622388,0.01098531729427155
Wilson,Particle Number,6,0,0.51714,2.0937573924119994,2.0979669222400714,2.2134271243704187,0.010842490190911495
Wilson,Particle Number,6,0,0.52204,2.098433171326563,2.099192677408244,2.2857616288895746,0.011059944294764602
Wilson,Particle Number,8,0,0.49,0.4291562890312972,0.4024877527812271,0.3993976735671166,0.009934260234308493
Wilson,Particle Number,8,0,0.498,0.7314346102617254,0.6518117206963845,0.6797362009179471,0.010517765034950013
Wilson,Particle Number,8,0,0.506,1.4641068007030158,1.9552879548864537,2.017708239086353,0.012372843638318582
Wilson,Particle Number,8,0,0.514,2.254974193064564,2.530023132137969,2.566665076993313,0.013044204980346223
Wilson,Particle Number,8,0,0.522,2.2939502204885476,2.311818890255791,2.342145749418346,0.012736596556876216
Wilson,Particle Number,8,0,0.53,2.2256999514914027,2.2616337521804626,2.3730516379360926,0.012459862478904475
Wilson,Particle Number,10,0,0.46,0.2821320964827264,0.2592581655862564,0.2503680393106877,0.010507248800643588
Wilson,Particle Number,10,0,0.478,0.48127033633042093,0.43031578879796417,0.5133020407365527,0.011028812340646135
Wilson,Particle Number,10,0,0.496,1.0440241689388758,0.8836297550369939,1.0433056194866868,0.012670707285624996
Wilson,Particle Number,10,0,0.514,2.5232537290878816,2.71218824222725,2.6178602522574255,0.016780861062004916
Wilson,Particle Number,10,0,0.532,2.432038810426254,2.404990271205986,2.4135576023490133,0.014277931648037537
Wilson,Particle Number,10,0,0.55,2.271276319530305,2.270848394427395,2.182923898664598,0.015012403430658117
Wilson,Particle Number,12,0,0.45,0.4104685193822504,0.37687736349492645,0.4749022617615133,0.01142934850607981
Wilson,Particle Number,12,0,0.475,0.7331776908722579,0.6515034933348567,0.9250303117170685,0.012449056511242439
Wilson,Particle Number,12,0,0.5,1.7877187169086857,1.6710781399671826,1.8143932755075431,0.013750865088289118
Wilson,Particle Number,12,0,0.525,2.8260376125251274,2.87498274660468,3.0598792029117794,0.01574598490228501
Wilson,Particle Number,12,0,0.55,2.4889613812216105,2.472429995438369,2.52154480393902,0.014226177264467819
Wilson,Particle Number,12,0,0.575,2.312551515275501,2.2999672985133692,2.419688534101975,0.014836698049091351
Staggered,Electric Field Density,6,0,0.4,0.38261604814345795,0.38263583563019277,0.3990730312469146,0.0015113439931961365
Staggered,Electric Field Density,6,0,0.45,0.3960458133270033,0.3966119838800227,0.4257694727161069,0.0037472208538987424
Staggered,Electric Field Density,6,0,0.49,0.27587117762404184,0.3044366339949812,0.3441968440516778,0.005010397087189397
Staggered,Electric Field Density,6,0,0.51,0.014401409665437745,0.01442555852003187,0.0038470558671065795,0.004792654727806724
Staggered,Electric Field Density,6,0,0.55,-0.3740871608517741,-0.37413339469936024,-0.39528764379204306,0.003133936803328266
Staggered,Electric Field Density,6,0,0.6,-0.3802144162184276,-0.3802144415760597,-0.38558858102916865,0.0026774064820741443
Staggered,Electric Field Density,8,0,0.35,0.32739922147820844,0.32748637247524615,0.3405041266746389,0.002422974312796948
Staggered,Electric Field Density,8,0,0.4,0.35551999978993165,0.3561285419496888,0.3307106206983098,0.0047080689290096
Staggered,Electric Field Density,8,0,0.47,0.2972869522077901,0.3224171420812189,0.29615224383882677,0.0064385008783419545
Staggered,Electric Field Density,8,0,0.53,-0.21402996880707192,-0.21605860028943993,-0.2262533729057567,0.006429914989112208
Staggered,Electric Field Density,8,0,0.6,-0.34924892191463164,-0.3492605175510298,-0.3484086517584563,0.004820474628527789
Staggered,Electric Field Density,8,0,0.65,-0.32555583768077284,-0.32555637409898847,-0.3081326133486516,0.004625519703461455
Staggered,Electric Field Density,10,0,0.35,0.3049697074426906,0.30566721980673084,0.29365021747535436,0.005699627729586237
Staggered,Electric Field Density,10,0,0.4,0.3202757855047941,0.3237202140810741,0.31275706370259937,0.006562064921926462
Staggered,Electric Field Density,10,0,0.47,0.24085741591565843,0.24265338343097248,0.262847732742671,0.007689379661350681
Staggered,Electric Field Density,10,0,0.53,-0.18529997638956963,-0.18897945464965077,-0.18816037581854522,0.00801411418871856
Staggered,Electric Field Density,10,0,0.6,-0.3186442635491543,-0.3187972673870445,-0.2794763871250269,0.006549476132746447
Staggered,Electric Field Density,10,0,0.65,-0.30472773386675345,-0.3047543365490668,-0.2644129173677997,0.0058512118062447405
Staggered,Electric Field Density,12,0,0.35,0.27849734401798176,0.28133475112438744,0.2631708537320481,0.007768028770746173
Staggered,Electric Field Density,12,0,0.4,0.2842045940995205,0.2945957479319113,0.279576420429229,0.008626408409783539
Staggered,Electric Field Density,12,0,0.47,0.19346232952914008,0.21002075667354722,0.224870022803609,0.009651586987603029
Staggered,Electric Field Density,12,0,0.53,-0.14572602528162124,-0.15860269185607773,-0.12857944872758567,0.009779016339370573
Staggered,Electric Field Density,12,0,0.6,-0.2808766889940953,-0.28137653105576965,-0.24959671906745662,0.008784516459399979
Staggered,Electric Field Density,12,0,0.65,-0.27782053765960646,-0.2779216324505267,-0.2728506176363745,0.0077148189862063805
Staggered,Particle Number,6,0,0.4,0.14363472682502854,0.14350773260622063,0.03819967778957844,0.0039037400069618492
Staggered,Particle Number,6,0,0.45,0.4341818841166205,0.43071619798038085,0.3807128999126543,0.006310590405406689
Staggered,Particle Number,6,0,0.49,1.612919424669977,1.486407915797115,1.4810693407360955,0.008921956351951836
Staggered,Particle Number,6,0,0.51,2.690286110888617,2.699904420203806,2.597471246646749,0.008796434586761078
Staggered,Particle Number,6,0,0.55,2.270661450219327,2.2706795621342284,2.2893511326390668,0.006594999624358828
Staggered,Particle Number,6,0,0.6,2.076821437076213,2.076822352011221,2.1384502412709585,0.005918327675069723
Staggered,Particle Number,8,0,0.35,0.2923452100492757,0.2917325323737856,0.14173615960951771,0.006529154518326672
Staggered,Particle Number,8,0,0.4,0.5475664955240679,0.5434696981693516,0.5037469897684999,0.008085146588814209
Staggered,Particle Number,8,0,0.47,1.9180227622535844,1.7719357426122575,1.7753614850897201,0.01098716436035309
Staggered,Particle Number,8,0,0.53,3.5835655212533633,3.585575821016959,3.3966320478453573,0.010820333806826373
Staggered,Particle Number,8,0,0.6,2.4009775292945807,2.4009139056282023,2.418322419991108,0.00814438294850889
Staggered,Particle Number,8,0,0.65,2.2018846769309217,2.2018786486166437,2.1911884502172247,0.007500983008315022
Staggered,Particle Number,10,0,0.35,0.7743666983123857,0.7672528312211506,0.7272144164042224,0.008572579405766998
Staggered,Particle Number,10,0,0.4,1.2951273567409358,1.2620327976014818,1.24141160147869,0.010026585085446656
Staggered,Particle Number,10,0,0.47,3.2200720566051184,3.213805219762805,3.1962123795691717,0.013098599485523981
Staggered,Particle Number,10,0,0.53,4.761063523029177,4.769895680208237,4.6817325027214105,0.012582653085800569
Staggered,Particle Number,10,0,0.6,3.0886056374351267,3.0877405414849237,3.0795343980901078,0.010271366974875755
Staggered,Particle Number,10,0,0.65,2.618226117593114,2.618026573907936,2.6158521107957378,0.009692947874695866
Staggered,Particle Number,12,0,0.35,1.5287954237563672,1.4922862529223142,1.5145124327643784,0.010948774499621707
Staggered,Particle Number,12,0,0.4,2.3107503191523384,2.1883276319267,2.170506045479331,0.012242038589391518
Staggered,Particle Number,12,0,0.47,4.565832284827364,4.505677104905333,4.111812714656077,0.014425788177697192
Staggered,Particle Number,12,0,0.53,5.949493798899156,5.971644613127809,5.746874478935432,0.014449195849016369
Staggered,Particle Number,12,0,0.6,4.084015819361519,4.080171806435182,4.150933942423434,0.012939805581799916
Staggered,Particle Number,12,0,0.65,3.326813521235362,3.325785529121171,3.4965950136965738,0.01202033650399687


==> fig10.txt <==
l_0, Electric Field Density, Electric Field Density Error
0.1,0.016723668022969984,0.009484898921433546
0.2,0.026644523527208964,0.017391389847018653
0.3,0.023353114762457945,0.022143670362446265
0.4,0.0093897226847822,0.007472585151024648
0.6,-0.009031150200906996,0.006941478663072266
0.7,-0.02271975539360467,0.022090415033667272
l_0, Perturbation Theory Electric Field Density
0.1,0.005692426912157737
0.10606060606060606,0.005992970874954671
0.11212121212121212,0.006285776325457488
0.1181818181818182,0.0065704335165789945
0.12424242424242425,0.00684653891783894
0.1303030303030303,0.007113695747135145
0.13636363636363635,0.00737151452549128
0.14242424242424243,0.007619613654096125
0.1484848484848485,0.007857620012726156
0.15454545454545454,0.00808516957842209
0.1606060606060606,0.008301908063071996
0.16666666666666669,0.008507491568340013
0.17272727272727273,0.008701587256172283
0.17878787878787877,0.008883874032911354
0.18484848484848487,0.009054043244858815
0.19090909090909092,0.00921179938294418
0.19696969696969696,0.009356860793987488
0.20303030303030303,0.009488960395884784
0.2090909090909091,0.009607846393900794
0.21515151515151515,0.00971328299512254
0.22121212121212122,0.00980505111801253
0.22727272727272727,0.009882949093901097
0.23333333333333334,0.009946793357175469
0.2393939393939394,0.009996419120858654
0.24545454545454545,0.010031681034224997
0.2515151515151515,0.010052453819071506
0.25757575757575757,0.010058632881255464
0.26363636363636367,0.010050134894119347
0.2696969696969697,0.010026898350453827
0.27575757575757576,0.009988884079699101
0.28181818181818186,0.009936075727153127
0.28787878787878785,0.009868480192042985
0.29393939393939394,0.00978612802142203
0.30000000000000004,0.009689073756980018
0.30606060606060603,0.009577396231996008
0.31212121212121213,0.009451198815823406
0.3181818181818182,0.009310609603472634
0.3242424242424242,0.009155781548048466
0.3303030303030303,0.00898689253400554
0.33636363636363636,0.008804145389405379
0.3424242424242424,0.008607767835590821
0.3484848484848485,0.008398012372937677
0.3545454545454545,0.008175156101597414
0.3606060606060606,0.007939500476407516
0.3666666666666667,0.007691370995416602
0.3727272727272727,0.007431116821747602
0.3787878787878788,0.007159110338803523
0.3848484848484849,0.0068757466391043435
0.3909090909090909,0.006581442947329481
0.396969696969697,0.0062766379784261585
0.40303030303030307,0.005961791231928698
0.40909090909090906,0.0056373822239152195
0.41515151515151516,0.005303909658305662
0.42121212121212126,0.004961890539476349
0.42727272727272725,0.004611859228430303
0.43333333333333335,0.004254366445017729
0.43939393939393945,0.003889978218946423
0.44545454545454544,0.003519274792555045
0.45151515151515154,0.003142849478543548
0.45757575757575764,0.0027613074760618537
0.4636363636363636,0.002375264648749641
0.4696969696969697,0.0019853462684962064
0.4757575757575757,0.0015921857288480595
0.4818181818181818,0.0011964232321326621
0.4878787878787879,0.0007987044544892657
0.4939393939393939,0.0003996791931002934
0.5,1.2857156468887176e-18
0.5060606060606061,-0.0003996791931002908
0.5121212121212121,-0.0007987044544892632
0.5181818181818182,-0.0011964232321326595
0.5242424242424243,-0.0015921857288480569
0.5303030303030303,-0.001985346268496204
0.5363636363636364,-0.0023752646487496384
0.5424242424242425,-0.002761307476061855
0.5484848484848485,-0.003142849478543546
0.5545454545454546,-0.0035192747925550426
0.5606060606060607,-0.0038899782189464292
0.5666666666666667,-0.004254366445017727
0.5727272727272728,-0.004611859228430299
0.5787878787878787,-0.0049618905394763465
0.5848484848484848,-0.00530390965830566
0.5909090909090909,-0.005637382223915218
0.5969696969696969,-0.005961791231928695
0.603030303030303,-0.006276637978426155
0.609090909090909,-0.0065814429473294725
0.6151515151515151,-0.006875746639104342
0.6212121212121212,-0.007159110338803522
0.6272727272727272,-0.0074311168217475985
0.6333333333333333,-0.007691370995416599
0.6393939393939394,-0.007939500476407513
0.6454545454545454,-0.008175156101597409
0.6515151515151515,-0.008398012372937675
0.6575757575757576,-0.008607767835590821
0.6636363636363636,-0.008804145389405375
0.6696969696969697,-0.008986892534005538
0.6757575757575758,-0.009155781548048464
0.6818181818181818,-0.00931060960347263
0.6878787878787879,-0.009451198815823406
0.693939393939394,-0.009577396231996004
0.7,-0.009689073756980018


==> fig5.txt <==
Fermion Type, Observable Name, Mitigated Observable Value, Unmitigated Observable Value
Wilson,Particle Number,0.1500956902671973,0.5511772966254991
Wilson,Particle Number,0.051056577934165404,0.40757339653983626
Wilson,Particle Number,0.07005665489404445,0.31299802446150116
Wilson,Particle Number,0.07158891678490442,0.197050112070994
Wilson,Particle Number,0.11546020213034724,0.2359082270212518
Wilson,Particle Number,0.18656895148133046,0.3373082736215065
Wilson,Particle Number,0.055513953586923084,0.0194288920963161
Wilson,Particle Number,0.04749019448087438,0.006700412566413735
Wilson,Particle Number,0.02787885469067837,0.020454847668717902
Wilson,Particle Number,0.0022798815237281556,0.02171428034416456
Wilson,Particle Number,0.11634316464535743,0.13597840092525404
Wilson,Particle Number,0.002968011197147291,0.01915774564081807
Wilson,Particle Number,0.0030900792141105304,0.4706979959266438
Wilson,Particle Number,0.027924480221562575,0.46636401277379536
Wilson,Particle Number,0.062420284199899534,0.4397730022302877
Wilson,Particle Number,0.03664194485534411,0.30735462515441725
Wilson,Particle Number,0.030326859162554953,0.2998225651192423
Wilson,Particle Number,0.11141788575563005,0.39629445857834744
Wilson,Particle Number,0.034963047073420246,0.19371453522145793
Wilson,Particle Number,0.16847605876161076,0.01554196432061507
Wilson,Particle Number,0.023196859654285026,0.12063365637763611
Wilson,Particle Number,0.26194117981171616,0.28586226718120433
Wilson,Particle Number,0.003151747878454181,0.031029649180198682
Wilson,Particle Number,0.006210616841124672,0.0740210070363938
Wilson,Particle Number,0.008890126275568733,0.6856911602645979
Wilson,Particle Number,0.08298625193858855,0.7108228348868054
Wilson,Particle Number,0.15967586444969284,0.6680071882678816
Wilson,Particle Number,0.09432798996982461,0.2395460570163448
Wilson,Particle Number,0.008567331143027435,0.45190290345808437
Wilson,Particle Number,0.08792449576279715,0.31372413403737553
Wilson,Particle Number,0.00014735542832696358,0.22320762846909528
Wilson,Particle Number,0.07138090064463568,0.3278095044377883
Wilson,Particle Number,0.019325291071631803,0.13108339590886622
Wilson,Particle Number,0.004933762617794546,0.050444683469291096
Wilson,Particle Number,0.0008455092601296066,0.09031968595411288
Wilson,Particle Number,0.01846164190581634,0.03656670724874522
Wilson,Particle Number,0.09802489826658684,0.7814942487162937
Wilson,Particle Number,0.2735268183822118,0.9461112419493243
Wilson,Particle Number,0.14331513554036057,0.6761974375396911
Wilson,Particle Number,0.1848964563070994,0.6943381485224447
Wilson,Particle Number,0.04911480850065075,0.5535516816146395
Wilson,Particle Number,0.1197212355886057,0.8128358512765557
Wilson,Particle Number,0.21656647130801407,1.6816430010471746
Wilson,Particle Number,0.05550968205702086,0.5643879040651136
Wilson,Particle Number,0.1256839784224345,0.32780260555703555
Wilson,Particle Number,0.07609085232309054,0.09961831883643324
Wilson,Particle Number,0.08481288688351007,0.02243360015128948
Wilson,Particle Number,0.07070201376662277,0.3668183206868756
Wilson,Electric Field Density,0.0189405932350718,0.002618152646404026
Wilson,Electric Field Density,0.02240527640524509,0.03416457456575317
Wilson,Electric Field Density,0.03299841425728496,0.05842652500307334
Wilson,Electric Field Density,0.006135091062139247,0.07896504144275057
Wilson,Electric Field Density,0.038893545802415386,0.16084162809203284
Wilson,Electric Field Density,0.05096269643412138,0.17601384780040685
Wilson,Electric Field Density,0.0009826511316353148,0.001980864160969764
Wilson,Electric Field Density,0.0004811395420716291,0.0008621681332723341
Wilson,Electric Field Density,0.0010640599702760323,0.0009136446600634951
Wilson,Electric Field Density,0.0006552403987128974,0.01972086265031625
Wilson,Electric Field Density,0.0025127524007044766,0.0025452949454229934
Wilson,Electric Field Density,0.002241298581706297,0.019962339139417806
Wilson,Electric Field Density,0.03499314256636593,0.05194584055705598
Wilson,Electric Field Density,0.018461615018757593,0.04998198387032021
Wilson,Electric Field Density,0.02769825110609897,0.006516361969496731
Wilson,Electric Field Density,0.005463488915062209,0.11329134465109675
Wilson,Electric Field Density,0.12969275787148205,0.2813649383891581
Wilson,Electric Field Density,0.12390248174479979,0.2725287271319329
Wilson,Electric Field Density,0.0008578344314777997,0.0035434817976718325
Wilson,Electric Field Density,0.00013131384372444543,0.0009129526281648204
Wilson,Electric Field Density,0.0021303820039972887,0.001975722124707424
Wilson,Electric Field Density,0.003008515547123003,0.012930895846510915
Wilson,Electric Field Density,0.010538998887266393,0.018465861771277126
Wilson,Electric Field Density,0.0021466973879336604,0.013047553264073586
Wilson,Electric Field Density,0.005645041157482489,0.00599751534328824
Wilson,Electric Field Density,0.014871062421658032,0.014520830893473724
Wilson,Electric Field Density,0.01147438698578962,0.02446438483176211
Wilson,Electric Field Density,0.00158598088828521,0.0880353071461655
Wilson,Electric Field Density,0.018561686850183667,0.11353560883194597
Wilson,Electric Field Density,0.05863994961748842,0.19507330171181797
Wilson,Electric Field Density,0.00033594593396868433,0.0004464404946782352
Wilson,Electric Field Density,0.000440558677291758,2.3808954455528664e-05
Wilson,Electric Field Density,0.0001557806513543536,0.00017234746200367468
Wilson,Electric Field Density,0.003529475420125494,0.009937302640360524
Wilson,Electric Field Density,0.0023332956959466467,0.03328676791239277
Wilson,Electric Field Density,0.006275264550866633,0.014001677893172693
Wilson,Electric Field Density,0.060127408778424374,0.06055121458292906
Wilson,Electric Field Density,0.031557756171479656,0.053273895515669356
Wilson,Electric Field Density,0.04174298102361512,0.05209941420377773
Wilson,Electric Field Density,0.02061204329552102,0.13565388314462073
Wilson,Electric Field Density,0.0024686409064109682,0.09240935819935076
Wilson,Electric Field Density,0.0015465719928687838,0.14419600979563774
Wilson,Electric Field Density,0.002799922241377484,0.0028679375193794154
Wilson,Electric Field Density,0.008113971677827347,0.005389214730135761
Wilson,Electric Field Density,0.004014130619396816,0.0004535400473573148
Wilson,Electric Field Density,0.010527209927353731,0.03707630651059357
Wilson,Electric Field Density,0.011012980555531848,0.03694874265441661
Wilson,Electric Field Density,0.0019087726701627616,0.0058246853203880455
Staggered,Particle Number,0.10530805481664218,0.04913792538121853
Staggered,Particle Number,0.050003298067726576,0.025525042852160063
Staggered,Particle Number,0.005338575061019535,0.011312395426280819
Staggered,Particle Number,0.10243317355705717,0.1272553163829797
Staggered,Particle Number,0.018671570504838364,0.03381734623857646
Staggered,Particle Number,0.0616278892597375,0.09195110435311982
Staggered,Particle Number,0.037210020234272535,0.025109935726354622
Staggered,Particle Number,0.040662224591108125,0.023798115042559728
Staggered,Particle Number,0.04177500709520652,0.02856923424102371
Staggered,Particle Number,0.02483870343442418,0.02023837910933568
Staggered,Particle Number,0.028837069725058173,0.022824795061685554
Staggered,Particle Number,0.0211853171886085,0.014699361513516918
Staggered,Particle Number,0.1499963727642679,0.03455188915417262
Staggered,Particle Number,0.03972270840085179,0.0562729209805124
Staggered,Particle Number,0.0034257424774626344,0.051676490025905686
Staggered,Particle Number,0.1889437731716015,0.17797972854928856
Staggered,Particle Number,0.01740851436290569,0.08636219747151896
Staggered,Particle Number,0.010690198399418982,0.10019355038162336
Staggered,Particle Number,0.07781864824172266,0.07526166899741686
Staggered,Particle Number,0.0562013082959055,0.0844504430041144
Staggered,Particle Number,0.06720322330182396,0.08956612236848097
Staggered,Particle Number,0.014502824642563583,0.004579211664777372
Staggered,Particle Number,0.01279865113193579,0.0045939600389008906
Staggered,Particle Number,0.018424939277822183,0.012389713116063739
Staggered,Particle Number,0.04003841481692827,0.08270890234214989
Staggered,Particle Number,0.020621196122791785,0.07840646384518823
Staggered,Particle Number,0.017592840193633386,0.18948851023719504
Staggered,Particle Number,0.08816317748682678,0.09128598049422276
Staggered,Particle Number,0.008206143394815957,0.19693615205789916
Staggered,Particle Number,0.002174463112198044,0.23341427519096403
Staggered,Particle Number,0.04490624411449767,0.08150832009670594
Staggered,Particle Number,0.021361499310878895,0.07955757742942246
Staggered,Particle Number,0.005772468137349978,0.11069764081496353
Staggered,Particle Number,0.020441783162739924,0.012275442445724316
Staggered,Particle Number,0.024783736553793068,0.026828423193602013
Staggered,Particle Number,0.006969669907840537,0.004953533608944571
Staggered,Particle Number,0.02222617984206421,0.06195422982272647
Staggered,Particle Number,0.017821586447368976,0.0029351722498414112
Staggered,Particle Number,0.3938643902492558,0.24712399188003698
Staggered,Particle Number,0.22477013419237757,0.1831548503062228
Staggered,Particle Number,0.07076213598825198,0.2179157414138011
Staggered,Particle Number,0.17080948457540268,0.40950882815371914
Staggered,Particle Number,0.06669158150726075,0.05925395964035953
Staggered,Particle Number,0.009191082710084817,0.13673535393670883
Staggered,Particle Number,0.03679325994484448,0.14018772453678896
Staggered,Particle Number,0.011319071029137762,0.04812252253741889
Staggered,Particle Number,0.08362592717358197,0.036433401509611274
Staggered,Particle Number,0.09659793701524366,0.04364233380858318
Staggered,Electric Field Density,0.016437195616721856,0.016606226661834145
Staggered,Electric Field Density,0.029157488836084156,0.0007203662494071339
Staggered,Electric Field Density,0.039760210056696554,0.014566636317666637
Staggered,Electric Field Density,0.01057850265292529,0.025424254940706992
Staggered,Electric Field Density,0.02115424909268282,0.04536251227305266
Staggered,Electric Field Density,0.005374139453108939,0.06134541702985069
Staggered,Electric Field Density,0.018848301262437417,0.01719630211063672
Staggered,Electric Field Density,0.02525423684799777,0.018180486075916713
Staggered,Electric Field Density,0.007297960158082262,0.012563911137730477
Staggered,Electric Field Density,0.00972953365818574,0.038303943699877
Staggered,Electric Field Density,2.7502206080720626e-05,0.043479690410332617
Staggered,Electric Field Density,0.0052677972749711754,0.04443335272151683
Staggered,Electric Field Density,0.013017754199392773,0.02194068892049794
Staggered,Electric Field Density,0.025417921251378983,0.00847198033985358
Staggered,Electric Field Density,0.026264898242392143,0.0024738401140579347
Staggered,Electric Field Density,0.010194772616316766,0.07425794699529376
Staggered,Electric Field Density,0.000851865792573514,0.08531712015047316
Staggered,Electric Field Density,0.01742376075033686,0.10520228798918571
Staggered,Electric Field Density,0.01726206592893731,0.01387221327443755
Staggered,Electric Field Density,0.01677226134408949,0.014585121416575753
Staggered,Electric Field Density,0.015006408680232175,0.008660139203439776
Staggered,Electric Field Density,0.043655285493330864,0.006464635456083556
Staggered,Electric Field Density,0.07507275814476821,0.03521593737329076
Staggered,Electric Field Density,0.047502747701215875,0.008853678859493619
Staggered,Electric Field Density,0.01201700233137648,0.00012975354218158763
Staggered,Electric Field Density,0.010963150378474729,0.0001389796985546976
Staggered,Electric Field Density,0.0201943493116985,0.05469117217117875
Staggered,Electric Field Density,0.0008190788311055464,0.07360318982092676
Staggered,Electric Field Density,0.03932088026201758,0.10592000576456467
Staggered,Electric Field Density,0.0403414191812671,0.10889299296242799
Staggered,Electric Field Density,0.012955646773687324,0.029625824688868763
Staggered,Electric Field Density,0.012488587175292665,0.01297472466373284
Staggered,Electric Field Density,0.01636369860314235,0.006700434689857815
Staggered,Electric Field Density,0.029780293907872735,0.04856054640108254
Staggered,Electric Field Density,0.028181993845451336,0.04589281575103127
Staggered,Electric Field Density,0.027244030823529386,0.04912705876131279
Staggered,Electric Field Density,0.018163897392339312,0.00283048815133341
Staggered,Electric Field Density,0.015019327502682311,0.0033755993640347537
Staggered,Electric Field Density,0.014849266130061767,0.05446938285184391
Staggered,Electric Field Density,0.030023243128492055,0.11323199136715809
Staggered,Electric Field Density,0.031779811988313034,0.13594943757367858
Staggered,Electric Field Density,0.005071014814152175,0.08923881390678784
Staggered,Electric Field Density,0.005571914955435409,0.019997757075017164
Staggered,Electric Field Density,0.020518979780509428,0.004636487811470635
Staggered,Electric Field Density,0.001919914273022627,0.01590489824853014
Staggered,Electric Field Density,0.03707730350319305,0.04754142097163083
Staggered,Electric Field Density,0.031153616679158336,0.04583309974238425
Staggered,Electric Field Density,0.0295147757197598,0.035337177420411425


==> fig6.txt <==
Fermion Type, Mass Shift Method, Same x as Wilson, l_0, Electric Field Density, Electric Field Density Error
Staggered,MS_L,False,0.1,0.005671861463297597,5.297680587388123e-06
Staggered,MS_L,False,0.2,0.009407040636935567,1.4657040379820532e-05
Staggered,MS_L,False,0.3,0.009673652757975477,1.0802705383994998e-06
Staggered,MS_L,False,0.4,0.006260593055518119,9.419416610180389e-05
Staggered,MS_L,False,0.6,-0.006066351074083111,1.5341008807272065e-05
Staggered,MS_L,False,0.7,-0.0096377648347706,3.349879927859456e-07
Staggered,MS_L,True,0.1,0.0056854550926608806,3.465782640744205e-05
Staggered,MS_L,True,0.2,0.009419683284107746,6.220547376648358e-05
Staggered,MS_L,True,0.3,0.009700488347954849,6.419591228792355e-05
Staggered,MS_L,True,0.4,0.006162597437126904,3.286521848593765e-05
Staggered,MS_L,True,0.6,-0.006065210923641132,2.9712343487279733e-05
Staggered,MS_L,True,0.7,-0.009655716508097519,5.7304310476779044e-05
Staggered,MS_t,False,0.1,0.005820256912942205,2.2538446619183375e-05
Staggered,MS_t,False,0.2,0.009591271764649969,2.1495173807419693e-05
Staggered,MS_t,False,0.3,0.009914010694621191,6.06936121243587e-06
Staggered,MS_t,False,0.4,0.006441140221036385,1.5875383644505317e-05
Staggered,MS_t,False,0.6,-0.005668469526874476,1.5208941465180183e-05
Staggered,MS_t,False,0.7,-0.009226368435628551,4.816450433899749e-06
Staggered,MS_t,True,0.1,0.005983507508362913,0.00039110208965813936
Staggered,MS_t,True,0.2,0.009688109834344686,0.000276331884078794
Staggered,MS_t,True,0.3,0.009775268940096083,0.00023833032117620036
Staggered,MS_t,True,0.4,0.0062242049153503525,0.0004386081355984518
Staggered,MS_t,True,0.6,-0.005441205130889868,0.0004583088818420969
Staggered,MS_t,True,0.7,-0.00905112607692646,0.0002872582345294552
Wilson,MS_t,True,0.1,0.005647926765445768,2.810648769054763e-07
Wilson,MS_t,True,0.2,0.009414513039621568,9.101881610170011e-05
Wilson,MS_t,True,0.3,0.009744873867583383,2.6765015074519533e-05
Wilson,MS_t,True,0.4,0.006150913866058069,3.545657848232249e-06
Wilson,MS_t,True,0.6,-0.006083953519864588,1.6843101198630098e-06
Wilson,MS_t,True,0.7,-0.009710787618014928,2.1334344791614987e-05
l_0, Perturbation Theory Electric Field Density
0.1,0.005692426912157737
0.10606060606060606,0.005992970874954671
0.11212121212121212,0.006285776325457488
0.1181818181818182,0.0065704335165789945
0.12424242424242425,0.00684653891783894
0.1303030303030303,0.007113695747135145
0.13636363636363635,0.00737151452549128
0.14242424242424243,0.007619613654096125
0.1484848484848485,0.007857620012726156
0.15454545454545454,0.00808516957842209
0.1606060606060606,0.008301908063071996
0.16666666666666669,0.008507491568340013
0.17272727272727273,0.008701587256172283
0.17878787878787877,0.008883874032911354
0.18484848484848487,0.009054043244858815
0.19090909090909092,0.00921179938294418
0.19696969696969696,0.009356860793987488
0.20303030303030303,0.009488960395884784
0.2090909090909091,0.009607846393900794
0.21515151515151515,0.00971328299512254
0.22121212121212122,0.00980505111801253
0.22727272727272727,0.009882949093901097
0.23333333333333334,0.009946793357175469
0.2393939393939394,0.009996419120858654
0.24545454545454545,0.010031681034224997
0.2515151515151515,0.010052453819071506
0.25757575757575757,0.010058632881255464
0.26363636363636367,0.010050134894119347
0.2696969696969697,0.010026898350453827
0.27575757575757576,0.009988884079699101
0.28181818181818186,0.009936075727153127
0.28787878787878785,0.009868480192042985
0.29393939393939394,0.00978612802142203
0.30000000000000004,0.009689073756980018
0.30606060606060603,0.009577396231996008
0.31212121212121213,0.009451198815823406
0.3181818181818182,0.009310609603472634
0.3242424242424242,0.009155781548048466
0.3303030303030303,0.00898689253400554
0.33636363636363636,0.008804145389405379
0.3424242424242424,0.008607767835590821
0.3484848484848485,0.008398012372937677
0.3545454545454545,0.008175156101597414
0.3606060606060606,0.007939500476407516
0.3666666666666667,0.007691370995416602
0.3727272727272727,0.007431116821747602
0.3787878787878788,0.007159110338803523
0.3848484848484849,0.0068757466391043435
0.3909090909090909,0.006581442947329481
0.396969696969697,0.0062766379784261585
0.40303030303030307,0.005961791231928698
0.40909090909090906,0.0056373822239152195
0.41515151515151516,0.005303909658305662
0.42121212121212126,0.004961890539476349
0.42727272727272725,0.004611859228430303
0.43333333333333335,0.004254366445017729
0.43939393939393945,0.003889978218946423
0.44545454545454544,0.003519274792555045
0.45151515151515154,0.003142849478543548
0.45757575757575764,0.0027613074760618537
0.4636363636363636,0.002375264648749641
0.4696969696969697,0.0019853462684962064
0.4757575757575757,0.0015921857288480595
0.4818181818181818,0.0011964232321326621
0.4878787878787879,0.0007987044544892657
0.4939393939393939,0.0003996791931002934
0.5,1.2857156468887176e-18
0.5060606060606061,-0.0003996791931002908
0.5121212121212121,-0.0007987044544892632
0.5181818181818182,-0.0011964232321326595
0.5242424242424243,-0.0015921857288480569
0.5303030303030303,-0.001985346268496204
0.5363636363636364,-0.0023752646487496384
0.5424242424242425,-0.002761307476061855
0.5484848484848485,-0.003142849478543546
0.5545454545454546,-0.0035192747925550426
0.5606060606060607,-0.0038899782189464292
0.5666666666666667,-0.004254366445017727
0.5727272727272728,-0.004611859228430299
0.5787878787878787,-0.0049618905394763465
0.5848484848484848,-0.00530390965830566
0.5909090909090909,-0.005637382223915218
0.5969696969696969,-0.005961791231928695
0.603030303030303,-0.006276637978426155
0.609090909090909,-0.0065814429473294725
0.6151515151515151,-0.006875746639104342
0.6212121212121212,-0.007159110338803522
0.6272727272727272,-0.0074311168217475985
0.6333333333333333,-0.007691370995416599
0.6393939393939394,-0.007939500476407513
0.6454545454545454,-0.008175156101597409
0.6515151515151515,-0.008398012372937675
0.6575757575757576,-0.008607767835590821
0.6636363636363636,-0.008804145389405375
0.6696969696969697,-0.008986892534005538
0.6757575757575758,-0.009155781548048464
0.6818181818181818,-0.00931060960347263
0.6878787878787879,-0.009451198815823406
0.693939393939394,-0.009577396231996004
0.7,-0.009689073756980018


==> fig7.txt <==
Fermion Type, Observable Name, Qubit Number, m_lat/g, l_0, Exact Diagonalization, Noiseless Result, Noise Factor, Observable Value, Observable Error, Weighted Value, Weighted Error
Wilson,Particle Number,66,0.0,0.475,0.7331776908722579,0.6515034933348567,1.0,2.043322383202341,0.01538287226602522,1.1508115209586132,0.014095508913955125
Wilson,Particle Number,66,0.0,0.475,0.7331776908722579,0.6515034933348567,3.0,4.104475105900115,0.01830007660897583,1.1508115209586132,0.014095508913955125
Wilson,Particle Number,66,0.0,0.475,0.7331776908722579,0.6515034933348567,5.0,5.164690026458314,0.019005997099009516,1.1508115209586132,0.014095508913955125
Wilson,Electric Field Density,66,0.0,0.55,-0.4044077092580646,-0.41222849084932767,1.0,-0.3198191326499769,0.011347832730582175,-0.4097598499429167,0.010145111096670621
Wilson,Electric Field Density,66,0.0,0.55,-0.4044077092580646,-0.41222849084932767,3.0,-0.142356521172569,0.0118767031985779,-0.4097598499429167,0.010145111096670621
Wilson,Electric Field Density,66,0.0,0.55,-0.4044077092580646,-0.41222849084932767,5.0,0.042822891628614856,0.01221316022426623,-0.4097598499429167,0.010145111096670621
Wilson,Particle Number,66,0.0,0.55,2.4889613812216105,2.472429995438369,1.0,3.0259816770530086,0.015722319626336103,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,0.0,0.55,2.4889613812216105,2.472429995438369,3.0,4.088209133059772,0.01745147357611104,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,0.0,0.55,2.4889613812216105,2.472429995438369,5.0,4.968022721447538,0.018233496652610436,2.52154480393902,0.014226177264467819
Wilson,Electric Field Density,66,0.0,0.5,0.23004506257404606,0.32168424830125714,1.0,0.37378366250503486,0.012393237137089622,0.36342722932487226,0.010981850007825615
Wilson,Electric Field Density,66,0.0,0.5,0.23004506257404606,0.32168424830125714,3.0,0.3927696009144029,0.012476850441231707,0.36342722932487226,0.010981850007825615
Wilson,Electric Field Density,66,0.0,0.5,0.23004506257404606,0.32168424830125714,5.0,0.41696163717323625,0.012520020592992325,0.36342722932487226,0.010981850007825615
Wilson,Electric Field Density,66,0.0,0.65,-0.27782053765960646,-0.2779216324505267,1.0,-0.18868281854373886,0.015722319626336103,2.52154480393902,0.014226177264467819
Wilson,Electric Field Density,66,0.0,0.65,-0.27782053765960646,-0.2779216324505267,3.0,-0.025123659510079673,0.01745147357611104,2.52154480393902,0.014226177264467819
Wilson,Electric Field Density,66,0.0,0.65,-0.27782053765960646,-0.2779216324505267,5.0,0.155810376236718,0.018233496652610436,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,10.0,1.36,0.0020437147022731514,0.0015508194112072715,1.0,0.0608047790515668,0.015722319626336103,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,10.0,1.36,0.0020437147022731514,0.0015508194112072715,3.0,0.2956588122423785,0.01745147357611104,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,10.0,1.36,0.0020437147022731514,0.0015508194112072715,5.0,0.5986497180009307,0.018233496652610436,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,10.0,1.388,0.0020491422121508432,0.0015528989759676648,1.0,0.14174062351275662,0.015722319626336103,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,10.0,1.388,0.0020491422121508432,0.0015528989759676648,3.0,0.5016395752612262,0.01745147357611104,2.52154480393902,0.014226177264467819
Wilson,Particle Number,66,10.0,1.388,0.0020491422121508432,0.0015528989759676648,5.0,0.8378577536754108,0.018233496652610436,2.52154480393902,0.014226177264467819
Wilson,Electric Field Density,66,10.0,1.42,0.41999121100400677,0.4200401970334756,1.0,0.45537737445388704,0.015722319626336103,2.52154480393902,0.014226177264467819
Wilson,Electric Field Density,66,10.0,1.42,0.41999121100400677,0.4200401970334756,3.0,0.5860638183887937,0.01745147357611104,2.52154480393902,0.014226177264467819
Wilson,Electric Field Density,66,10.0,1.42,0.41999121100400677,0.4200401970334756,5.0,0.7121343099455159,0.018233496652610436,2.52154480393902,0.014226177264467819
Fermion Type, Observable Name, Qubit Number, m_lat/g, l_0, Fitted x Value, Fitted y Value
Wilson,Electric Field Density,66,0.0,0.475,0.0,1.0127460218534534
Wilson,Electric Field Density,66,0.0,0.475,0.10204081632653061,1.1179068750523196
Wilson,Electric Field Density,66,0.0,0.475,0.20408163265306123,1.2230677282511855
Wilson,Electric Field Density,66,0.0,0.475,0.30612244897959184,1.3282285814500514
Wilson,Electric Field Density,66,0.0,0.475,0.40816326530612246,1.4333894346489175
Wilson,Electric Field Density,66,0.0,0.475,0.5102040816326531,1.5385502878477837
Wilson,Electric Field Density,66,0.0,0.475,0.6122448979591837,1.6437111410466496
Wilson,Electric Field Density,66,0.0,0.475,0.7142857142857143,1.7488719942455158
Wilson,Electric Field Density,66,0.0,0.475,0.8163265306122449,1.854032847444382
Wilson,Electric Field Density,66,0.0,0.475,0.9183673469387755,1.9591937006432478
Wilson,Electric Field Density,66,0.0,0.475,1.0204081632653061,2.0643545538421137
Wilson,Electric Field Density,66,0.0,0.475,1.1224489795918369,2.16951540704098
Wilson,Electric Field Density,66,0.0,0.475,1.2244897959183674,2.274676260239846
Wilson,Electric Field Density,66,0.0,0.475,1.3265306122448979,2.379837113438712
Wilson,Electric Field Density,66,0.0,0.475,1.4285714285714286,2.484997966637578
Wilson,Electric Field Density,66,0.0,0.475,1.5306122448979593,2.5901588198364442
Wilson,Electric Field Density,66,0.0,0.475,1.6326530612244898,2.69531967303531
Wilson,Electric Field Density,66,0.0,0.475,1.7346938775510203,2.800480526234176
Wilson,Electric Field Density,66,0.0,0.475,1.836734693877551,2.9056413794330425
Wilson,Electric Field Density,66,0.0,0.475,1.9387755102040818,3.0108022326319084
Wilson,Electric Field Density,66,0.0,0.475,2.0408163265306123,3.1159630858307743
Wilson,Electric Field Density,66,0.0,0.475,2.142857142857143,3.2211239390296402
Wilson,Electric Field Density,66,0.0,0.475,2.2448979591836737,3.326284792228506
Wilson,Electric Field Density,66,0.0,0.475,2.3469387755102042,3.431445645427372
Wilson,Electric Field Density,66,0.0,0.475,2.4489795918367347,3.536606498626238
Wilson,Electric Field Density,66,0.0,0.475,2.5510204081632653,3.641767351825105
Wilson,Electric Field Density,66,0.0,0.475,2.6530612244897958,3.7469282050239707
Wilson,Electric Field Density,66,0.0,0.475,2.7551020408163267,3.8520890582228366
Wilson,Electric Field Density,66,0.0,0.475,2.857142857142857,3.9572499114217026
Wilson,Electric Field Density,66,0.0,0.475,2.9591836734693877,4.0624107646205685
Wilson,Electric Field Density,66,0.0,0.475,3.0612244897959187,4.167571617819435
Wilson,Electric Field Density,66,0.0,0.475,3.163265306122449,4.272732471018301
Wilson,Electric Field Density,66,0.0,0.475,3.2653061224489797,4.377893324217167
Wilson,Electric Field Density,66,0.0,0.475,3.36734693877551,4.483054177416033
Wilson,Electric Field Density,66,0.0,0.475,3.4693877551020407,4.588215030614899
Wilson,Electric Field Density,66,0.0,0.475,3.5714285714285716,4.693375883813765
Wilson,Electric Field Density,66,0.0,0.475,3.673469387755102,4.798536737012631
Wilson,Electric Field Density,66,0.0,0.475,3.7755102040816326,4.903697590211497
Wilson,Electric Field Density,66,0.0,0.475,3.8775510204081636,5.008858443410364
Wilson,Electric Field Density,66,0.0,0.475,3.979591836734694,5.114019296609229
Wilson,Electric Field Density,66,0.0,0.475,4.081632653061225,5.2191801498080945
Wilson,Electric Field Density,66,0.0,0.475,4.183673469387755,5.3243410030069604
Wilson,Electric Field Density,66,0.0,0.475,4.285714285714286,5.429501856205826
Wilson,Electric Field Density,66,0.0,0.475,4.387755102040816,5.534662709404692
Wilson,Electric Field Density,66,0.0,0.475,4.4897959183673475,5.639823562603559
Wilson,Electric Field Density,66,0.0,0.475,4.591836734693878,5.744984415802425
Wilson,Electric Field Density,66,0.0,0.475,4.6938775510204085,5.850145269001291
Wilson,Electric Field Density,66,0.0,0.475,4.795918367346939,5.955306122200157
Wilson,Electric Field Density,66,0.0,0.475,4.8979591836734695,6.060466975399023
Wilson,Electric Field Density,66,0.0,0.475,5.0,6.165627828597889
Wilson,Electric Field Density,66,0.0,0.475,0.0,1.3691399047611363
Wilson,Electric Field Density,66,0.0,0.475,0.10204081632653061,1.450408715880921
Wilson,Electric Field Density,66,0.0,0.475,0.20408163265306123,1.5316775270007053
Wilson,Electric Field Density,66,0.0,0.475,0.30612244897959184,1.6129463381204898
Wilson,Electric Field Density,66,0.0,0.475,0.40816326530612246,1.6942151492402742
Wilson,Electric Field Density,66,0.0,0.475,0.5102040816326531,1.7754839603600587
Wilson,Electric Field Density,66,0.0,0.475,0.6122448979591837,1.856752771479843
Wilson,Electric Field Density,66,0.0,0.475,0.7142857142857143,1.9380215825996276
Wilson,Electric Field Density,66,0.0,0.475,0.8163265306122449,2.019290393719412
Wilson,Electric Field Density,66,0.0,0.475,0.9183673469387755,2.100559204839197
Wilson,Electric Field Density,66,0.0,0.475,1.0204081632653061,2.181828015958981
Wilson,Electric Field Density,66,0.0,0.475,1.1224489795918369,2.2630968270787655
Wilson,Electric Field Density,66,0.0,0.475,1.2244897959183674,2.34436563819855
Wilson,Electric Field Density,66,0.0,0.475,1.3265306122448979,2.425634449318334
Wilson,Electric Field Density,66,0.0,0.475,1.4285714285714286,2.506903260438119
Wilson,Electric Field Density,66,0.0,0.475,1.5306122448979593,2.5881720715579037
Wilson,Electric Field Density,66,0.0,0.475,1.6326530612244898,2.669440882677688
Wilson,Electric Field Density,66,0.0,0.475,1.7346938775510203,2.7507096937974724
Wilson,Electric Field Density,66,0.0,0.475,1.836734693877551,2.831978504917257
Wilson,Electric Field Density,66,0.0,0.475,1.9387755102040818,2.913247316037041
Wilson,Electric Field Density,66,0.0,0.475,2.0408163265306123,2.9945161271568255
Wilson,Electric Field Density,66,0.0,0.475,2.142857142857143,3.07578493827661
Wilson,Electric Field Density,66,0.0,0.475,2.2448979591836737,3.157053749396395
Wilson,Electric Field Density,66,0.0,0.475,2.3469387755102042,3.2383225605161794
Wilson,Electric Field Density,66,0.0,0.475,2.4489795918367347,3.3195913716359637
Wilson,Electric Field Density,66,0.0,0.475,2.5510204081632653,3.400860182755748
Wilson,Electric Field Density,66,0.0,0.475,2.6530612244897958,3.4821289938755324
Wilson,Electric Field Density,66,0.0,0.475,2.7551020408163267,3.563397804995317
Wilson,Electric Field Density,66,0.0,0.475,2.857142857142857,3.6446666161151016
Wilson,Electric Field Density,66,0.0,0.475,2.9591836734693877,3.725935427234886
Wilson,Electric Field Density,66,0.0,0.475,3.0612244897959187,3.8072042383546707
Wilson,Electric Field Density,66,0.0,0.475,3.163265306122449,3.888473049474455
Wilson,Electric Field Density,66,0.0,0.475,3.2653061224489797,3.9697418605942394
Wilson,Electric Field Density,66,0.0,0.475,3.36734693877551,4.051010671714024
Wilson,Electric Field Density,66,0.0,0.475,3.4693877551020407,4.132279482833808
Wilson,Electric Field Density,66,0.0,0.475,3.5714285714285716,4.213548293953593
Wilson,Electric Field Density,66,0.0,0.475,3.673469387755102,4.294817105073378
Wilson,Electric Field Density,66,0.0,0.475,3.7755102040816326,4.376085916193162
Wilson,Electric Field Density,66,0.0,0.475,3.8775510204081636,4.457354727312946
Wilson,Electric Field Density,66,0.0,0.475,3.979591836734694,4.538623538432731
Wilson,Electric Field Density,66,0.0,0.475,4.081632653061225,4.619892349552515
Wilson,Electric Field Density,66,0.0,0.475,4.183673469387755,4.701161160672299
Wilson,Electric Field Density,66,0.0,0.475,4.285714285714286,4.782429971792084
Wilson,Electric Field Density,66,0.0,0.475,4.387755102040816,4.863698782911868
Wilson,Electric Field Density,66,0.0,0.475,4.4897959183673475,4.944967594031653
Wilson,Electric Field Density,66,0.0,0.475,4.591836734693878,5.026236405151438
Wilson,Electric Field Density,66,0.0,0.475,4.6938775510204085,5.107505216271222
Wilson,Electric Field Density,66,0.0,0.475,4.795918367346939,5.188774027391006
Wilson,Electric Field Density,66,0.0,0.475,4.8979591836734695,5.270042838510791
Wilson,Electric Field Density,66,0.0,0.475,5.0,5.351311649630575
Wilson,Electric Field Density,66,0.0,0.475,0.0,0.6373943460511127
Wilson,Electric Field Density,66,0.0,0.475,0.10204081632653061,0.7923206928486508
Wilson,Electric Field Density,66,0.0,0.475,0.20408163265306123,0.9446415164211277
Wilson,Electric Field Density,66,0.0,0.475,0.30612244897959184,1.0943568167685431
Wilson,Electric Field Density,66,0.0,0.475,0.40816326530612246,1.2414665938908973
Wilson,Electric Field Density,66,0.0,0.475,0.5102040816326531,1.3859708477881898
Wilson,Electric Field Density,66,0.0,0.475,0.6122448979591837,1.5278695784604213
Wilson,Electric Field Density,66,0.0,0.475,0.7142857142857143,1.6671627859075913
Wilson,Electric Field Density,66,0.0,0.475,0.8163265306122449,1.8038504701296996
Wilson,Electric Field Density,66,0.0,0.475,0.9183673469387755,1.9379326311267469
Wilson,Electric Field Density,66,0.0,0.475,1.0204081632653061,2.0694092688987324
Wilson,Electric Field Density,66,0.0,0.475,1.1224489795918369,2.1982803834456575
Wilson,Electric Field Density,66,0.0,0.475,1.2244897959183674,2.3245459747675206
Wilson,Electric Field Density,66,0.0,0.475,1.3265306122448979,2.448206042864322
Wilson,Electric Field Density,66,0.0,0.475,1.4285714285714286,2.569260587736063
Wilson,Electric Field Density,66,0.0,0.475,1.5306122448979593,2.6877096093827415
Wilson,Electric Field Density,66,0.0,0.475,1.6326530612244898,2.803553107804359
Wilson,Electric Field Density,66,0.0,0.475,1.7346938775510203,2.916791083000916
Wilson,Electric Field Density,66,0.0,0.475,1.836734693877551,3.0274235349724106
Wilson,Electric Field Density,66,0.0,0.475,1.9387755102040818,3.1354504637188443
Wilson,Electric Field Density,66,0.0,0.475,2.0408163265306123,3.240871869240216
Wilson,Electric Field Density,66,0.0,0.475,2.142857142857143,3.343687751536527
Wilson,Electric Field Density,66,0.0,0.475,2.2448979591836737,3.443898110607777
Wilson,Electric Field Density,66,0.0,0.475,2.3469387755102042,3.5415029464539645
Wilson,Electric Field Density,66,0.0,0.475,2.4489795918367347,3.636502259075091
Wilson,Electric Field Density,66,0.0,0.475,2.5510204081632653,3.7288960484711566
Wilson,Electric Field Density,66,0.0,0.475,2.6530612244897958,3.8186843146421605
Wilson,Electric Field Density,66,0.0,0.475,2.7551020408163267,3.9058670575881034
Wilson,Electric Field Density,66,0.0,0.475,2.857142857142857,3.9904442773089848
Wilson,Electric Field Density,66,0.0,0.475,2.9591836734693877,4.072415973804804
Wilson,Electric Field Density,66,0.0,0.475,3.0612244897959187,4.151782147075563
Wilson,Electric Field Density,66,0.0,0.475,3.163265306122449,4.228542797121261
Wilson,Electric Field Density,66,0.0,0.475,3.2653061224489797,4.302697923941896
Wilson,Electric Field Density,66,0.0,0.475,3.36734693877551,4.37424752753747
Wilson,Electric Field Density,66,0.0,0.475,3.4693877551020407,4.443191607907984
Wilson,Electric Field Density,66,0.0,0.475,3.5714285714285716,4.509530165053436
Wilson,Electric Field Density,66,0.0,0.475,3.673469387755102,4.573263198973825
Wilson,Electric Field Density,66,0.0,0.475,3.7755102040816326,4.634390709669154
Wilson,Electric Field Density,66,0.0,0.475,3.8775510204081636,4.6929126971394215
Wilson,Electric Field Density,66,0.0,0.475,3.979591836734694,4.748829161384628
Wilson,Electric Field Density,66,0.0,0.475,4.081632653061225,4.802140102404772
Wilson,Electric Field Density,66,0.0,0.475,4.183673469387755,4.852845520199857
Wilson,Electric Field Density,66,0.0,0.475,4.285714285714286,4.900945414769878
Wilson,Electric Field Density,66,0.0,0.475,4.387755102040816,4.946439786114839
Wilson,Electric Field Density,66,0.0,0.475,4.4897959183673475,4.989328634234738
Wilson,Electric Field Density,66,0.0,0.475,4.591836734693878,5.029611959129577
Wilson,Electric Field Density,66,0.0,0.475,4.6938775510204085,5.067289760799353
Wilson,Electric Field Density,66,0.0,0.475,4.795918367346939,5.102362039244069
Wilson,Electric Field Density,66,0.0,0.475,4.8979591836734695,5.134828794463722
Wilson,Electric Field Density,66,0.0,0.475,5.0,5.164690026458314
Wilson,Electric Field Density,66,0.0,0.55,0.0,-0.4085504383886809
Wilson,Electric Field Density,66,0.0,0.55,0.10204081632653061,-0.39949622351738456
Wilson,Electric Field Density,66,0.0,0.55,0.20408163265306123,-0.39044200864608825
Wilson,Electric Field Density,66,0.0,0.55,0.30612244897959184,-0.3813877937747919
Wilson,Electric Field Density,66,0.0,0.55,0.40816326530612246,-0.37233357890349555
Wilson,Electric Field Density,66,0.0,0.55,0.5102040816326531,-0.36327936403219924
Wilson,Electric Field Density,66,0.0,0.55,0.6122448979591837,-0.3542251491609029
Wilson,Electric Field Density,66,0.0,0.55,0.7142857142857143,-0.3451709342896066
Wilson,Electric Field Density,66,0.0,0.55,0.8163265306122449,-0.33611671941831023
Wilson,Electric Field Density,66,0.0,0.55,0.9183673469387755,-0.3270625045470139
Wilson,Electric Field Density,66,0.0,0.55,1.0204081632653061,-0.3180082896757176
Wilson,Electric Field Density,66,0.0,0.55,1.1224489795918369,-0.3089540748044213
Wilson,Electric Field Density,66,0.0,0.55,1.2244897959183674,-0.29989985993312496
Wilson,Electric Field Density,66,0.0,0.55,1.3265306122448979,-0.29084564506182864
Wilson,Electric Field Density,66,0.0,0.55,1.4285714285714286,-0.2817914301905323
Wilson,Electric Field Density,66,0.0,0.55,1.5306122448979593,-0.27273721531923595
Wilson,Electric Field Density,66,0.0,0.55,1.6326530612244898,-0.26368300044793963
Wilson,Electric Field Density,66,0.0,0.55,1.7346938775510203,-0.2546287855766433
Wilson,Electric Field Density,66,0.0,0.55,1.836734693877551,-0.24557457070534697
Wilson,Electric Field Density,66,0.0,0.55,1.9387755102040818,-0.23652035583405065
Wilson,Electric Field Density,66,0.0,0.55,2.0408163265306123,-0.22746614096275433
Wilson,Electric Field Density,66,0.0,0.55,2.142857142857143,-0.21841192609145801
Wilson,Electric Field Density,66,0.0,0.55,2.2448979591836737,-0.20935771122016164
Wilson,Electric Field Density,66,0.0,0.55,2.3469387755102042,-0.20030349634886532
Wilson,Electric Field Density,66,0.0,0.55,2.4489795918367347,-0.191249281477569
Wilson,Electric Field Density,66,0.0,0.55,2.5510204081632653,-0.1821950666062727
Wilson,Electric Field Density,66,0.0,0.55,2.6530612244897958,-0.17314085173497637
Wilson,Electric Field Density,66,0.0,0.55,2.7551020408163267,-0.16408663686368002
Wilson,Electric Field Density,66,0.0,0.55,2.857142857142857,-0.1550324219923837
Wilson,Electric Field Density,66,0.0,0.55,2.9591836734693877,-0.1459782071210874
Wilson,Electric Field Density,66,0.0,0.55,3.0612244897959187,-0.13692399224979102
Wilson,Electric Field Density,66,0.0,0.55,3.163265306122449,-0.1278697773784947
Wilson,Electric Field Density,66,0.0,0.55,3.2653061224489797,-0.11881556250719838
Wilson,Electric Field Density,66,0.0,0.55,3.36734693877551,-0.10976134763590206
Wilson,Electric Field Density,66,0.0,0.55,3.4693877551020407,-0.10070713276460574
Wilson,Electric Field Density,66,0.0,0.55,3.5714285714285716,-0.09165291789330937
Wilson,Electric Field Density,66,0.0,0.55,3.673469387755102,-0.08259870302201305
Wilson,Electric Field Density,66,0.0,0.55,3.7755102040816326,-0.07354448815071674
Wilson,Electric Field Density,66,0.0,0.55,3.8775510204081636,-0.06449027327942042
Wilson,Electric Field Density,66,0.0,0.55,3.979591836734694,-0.0554360584081241
Wilson,Electric Field Density,66,0.0,0.55,4.081632653061225,-0.04638184353682778
Wilson,Electric Field Density,66,0.0,0.55,4.183673469387755,-0.037327628665531465
Wilson,Electric Field Density,66,0.0,0.55,4.285714285714286,-0.028273413794235147
Wilson,Electric Field Density,66,0.0,0.55,4.387755102040816,-0.01921919892293883
Wilson,Electric Field Density,66,0.0,0.55,4.4897959183673475,-0.0101649840516424
Wilson,Electric Field Density,66,0.0,0.55,4.591836734693878,-0.0011107691803460829
Wilson,Electric Field Density,66,0.0,0.55,4.6938775510204085,0.007943445690950235
Wilson,Electric Field Density,66,0.0,0.55,4.795918367346939,0.016997660562246553
Wilson,Electric Field Density,66,0.0,0.55,4.8979591836734695,0.02605187543354287
Wilson,Electric Field Density,66,0.0,0.55,5.0,0.03510609030483919
Wilson,Electric Field Density,66,0.0,0.55,0.0,-0.4116128993626111
Wilson,Electric Field Density,66,0.0,0.55,0.10204081632653061,-0.4023665930651471
Wilson,Electric Field Density,66,0.0,0.55,0.20408163265306123,-0.3931202867676831
Wilson,Electric Field Density,66,0.0,0.55,0.30612244897959184,-0.38387398047021914
Wilson,Electric Field Density,66,0.0,0.55,0.40816326530612246,-0.37462767417275517
Wilson,Electric Field Density,66,0.0,0.55,0.5102040816326531,-0.3653813678752912
Wilson,Electric Field Density,66,0.0,0.55,0.6122448979591837,-0.3561350615778272
Wilson,Electric Field Density,66,0.0,0.55,0.7142857142857143,-0.3468887552803632
Wilson,Electric Field Density,66,0.0,0.55,0.8163265306122449,-0.3376424489828992
Wilson,Electric Field Density,66,0.0,0.55,0.9183673469387755,-0.32839614268543527
Wilson,Electric Field Density,66,0.0,0.55,1.0204081632653061,-0.31914983638797123
Wilson,Electric Field Density,66,0.0,0.55,1.1224489795918369,-0.30990353009050725
Wilson,Electric Field Density,66,0.0,0.55,1.2244897959183674,-0.30065722379304327
Wilson,Electric Field Density,66,0.0,0.55,1.3265306122448979,-0.29141091749557935
Wilson,Electric Field Density,66,0.0,0.55,1.4285714285714286,-0.2821646111981153
Wilson,Electric Field Density,66,0.0,0.55,1.5306122448979593,-0.27291830490065133
Wilson,Electric Field Density,66,0.0,0.55,1.6326530612244898,-0.26367199860318735
Wilson,Electric Field Density,66,0.0,0.55,1.7346938775510203,-0.25442569230572337
Wilson,Electric Field Density,66,0.0,0.55,1.836734693877551,-0.2451793860082594
Wilson,Electric Field Density,66,0.0,0.55,1.9387755102040818,-0.23593307971079538
Wilson,Electric Field Density,66,0.0,0.55,2.0408163265306123,-0.22668677341333143
Wilson,Electric Field Density,66,0.0,0.55,2.142857142857143,-0.21744046711586745
Wilson,Electric Field Density,66,0.0,0.55,2.2448979591836737,-0.20819416081840345
Wilson,Electric Field Density,66,0.0,0.55,2.3469387755102042,-0.19894785452093947
Wilson,Electric Field Density,66,0.0,0.55,2.4489795918367347,-0.18970154822347549
Wilson,Electric Field Density,66,0.0,0.55,2.5510204081632653,-0.1804552419260115
Wilson,Electric Field Density,66,0.0,0.55,2.6530612244897958,-0.17120893562854755
Wilson,Electric Field Density,66,0.0,0.55,2.7551020408163267,-0.16196262933108352
Wilson,Electric Field Density,66,0.0,0.55,2.857142857142857,-0.15271632303361954
Wilson,Electric Field Density,66,0.0,0.55,2.9591836734693877,-0.14347001673615556
Wilson,Electric Field Density,66,0.0,0.55,3.0612244897959187,-0.13422371043869158
Wilson,Electric Field Density,66,0.0,0.55,3.163265306122449,-0.1249774041412276
Wilson,Electric Field Density,66,0.0,0.55,3.2653061224489797,-0.11573109784376362
Wilson,Electric Field Density,66,0.0,0.55,3.36734693877551,-0.10648479154629964
Wilson,Electric Field Density,66,0.0,0.55,3.4693877551020407,-0.09723848524883566
Wilson,Electric Field Density,66,0.0,0.55,3.5714285714285716,-0.08799217895137168
Wilson,Electric Field Density,66,0.0,0.55,3.673469387755102,-0.0787458726539077
Wilson,Electric Field Density,66,0.0,0.55,3.7755102040816326,-0.06949956635644372
Wilson,Electric Field Density,66,0.0,0.55,3.8775510204081636,-0.060253260058979685
Wilson,Electric Field Density,66,0.0,0.55,3.979591836734694,-0.051006953761515705
Wilson,Electric Field Density,66,0.0,0.55,4.081632653061225,-0.04176064746405178
Wilson,Electric Field Density,66,0.0,0.55,4.183673469387755,-0.0325143411665878
Wilson,Electric Field Density,66,0.0,0.55,4.285714285714286,-0.02326803486912382
Wilson,Electric Field Density,66,0.0,0.55,4.387755102040816,-0.014021728571659842
Wilson,Electric Field Density,66,0.0,0.55,4.4897959183673475,-0.004775422274195806
Wilson,Electric Field Density,66,0.0,0.55,4.591836734693878,0.0044708840232681735
Wilson,Electric Field Density,66,0.0,0.55,4.6938775510204085,0.013717190320732153
Wilson,Electric Field Density,66,0.0,0.55,4.795918367346939,0.022963496618196133
Wilson,Electric Field Density,66,0.0,0.55,4.8979591836734695,0.03220980291566011
Wilson,Electric Field Density,66,0.0,0.55,5.0,0.04145610921312409
Wilson,Electric Field Density,66,0.0,0.55,0.0,-0.40565663789226486
Wilson,Electric Field Density,66,0.0,0.55,0.10204081632653061,-0.396986093640721
Wilson,Electric Field Density,66,0.0,0.55,0.20408163265306123,-0.3882954619221745
Wilson,Electric Field Density,66,0.0,0.55,0.30612244897959184,-0.3795847427366252
Wilson,Electric Field Density,66,0.0,0.55,0.40816326530612246,-0.3708539360840731
Wilson,Electric Field Density,66,0.0,0.55,0.5102040816326531,-0.36210304196451826
Wilson,Electric Field Density,66,0.0,0.55,0.6122448979591837,-0.3533320603779607
Wilson,Electric Field Density,66,0.0,0.55,0.7142857142857143,-0.3445409913244004
Wilson,Electric Field Density,66,0.0,0.55,0.8163265306122449,-0.33572983480383733
Wilson,Electric Field Density,66,0.0,0.55,0.9183673469387755,-0.32689859081627154
Wilson,Electric Field Density,66,0.0,0.55,1.0204081632653061,-0.318047259361703
Wilson,Electric Field Density,66,0.0,0.55,1.1224489795918369,-0.3091758404401317
Wilson,Electric Field Density,66,0.0,0.55,1.2244897959183674,-0.30028433405155763
Wilson,Electric Field Density,66,0.0,0.55,1.3265306122448979,-0.2913727401959808
Wilson,Electric Field Density,66,0.0,0.55,1.4285714285714286,-0.28244105887340126
Wilson,Electric Field Density,66,0.0,0.55,1.5306122448979593,-0.27348929008381895
Wilson,Electric Field Density,66,0.0,0.55,1.6326530612244898,-0.2645174338272339
Wilson,Electric Field Density,66,0.0,0.55,1.7346938775510203,-0.25552549010364617
Wilson,Electric Field Density,66,0.0,0.55,1.836734693877551,-0.24651345891305557
Wilson,Electric Field Density,66,0.0,0.55,1.9387755102040818,-0.23748134025546228
Wilson,Electric Field Density,66,0.0,0.55,2.0408163265306123,-0.2284291341308662
Wilson,Electric Field Density,66,0.0,0.55,2.142857142857143,-0.21935684053926743
Wilson,Electric Field Density,66,0.0,0.55,2.2448979591836737,-0.21026445948066586
Wilson,Electric Field Density,66,0.0,0.55,2.3469387755102042,-0.2011519909550616
Wilson,Electric Field Density,66,0.0,0.55,2.4489795918367347,-0.19201943496245455
Wilson,Electric Field Density,66,0.0,0.55,2.5510204081632653,-0.18286679150284477
Wilson,Electric Field Density,66,0.0,0.55,2.6530612244897958,-0.17369406057623224
Wilson,Electric Field Density,66,0.0,0.55,2.7551020408163267,-0.16450124218261694
Wilson,Electric Field Density,66,0.0,0.55,2.857142857142857,-0.1552883363219989
Wilson,Electric Field Density,66,0.0,0.55,2.9591836734693877,-0.14605534299437814
Wilson,Electric Field Density,66,0.0,0.55,3.0612244897959187,-0.13680226219975458
Wilson,Electric Field Density,66,0.0,0.55,3.163265306122449,-0.12752909393812828
Wilson,Electric Field Density,66,0.0,0.55,3.2653061224489797,-0.11823583820949923
Wilson,Electric Field Density,66,0.0,0.55,3.36734693877551,-0.1089224950138675
Wilson,Electric Field Density,66,0.0,0.55,3.4693877551020407,-0.09958906435123295
Wilson,Electric Field Density,66,0.0,0.55,3.5714285714285716,-0.09023554622159566
Wilson,Electric Field Density,66,0.0,0.55,3.673469387755102,-0.08086194062495562
Wilson,Electric Field Density,66,0.0,0.55,3.7755102040816326,-0.07146824756131288
Wilson,Electric Field Density,66,0.0,0.55,3.8775510204081636,-0.06205446703066734
Wilson,Electric Field Density,66,0.0,0.55,3.979591836734694,-0.05262059903301905
Wilson,Electric Field Density,66,0.0,0.55,4.081632653061225,-0.04316664356836801
Wilson,Electric Field Density,66,0.0,0.55,4.183673469387755,-0.03369260063671428
Wilson,Electric Field Density,66,0.0,0.55,4.285714285714286,-0.02419847023805775
Wilson,Electric Field Density,66,0.0,0.55,4.387755102040816,-0.01468425237239852
Wilson,Electric Field Density,66,0.0,0.55,4.4897959183673475,-0.005149947039736424
Wilson,Electric Field Density,66,0.0,0.55,4.591836734693878,0.004404445759928353
Wilson,Electric Field Density,66,0.0,0.55,4.6938775510204085,0.013978926026595832
Wilson,Electric Field Density,66,0.0,0.55,4.795918367346939,0.02357349376026611
Wilson,Electric Field Density,66,0.0,0.55,4.8979591836734695,0.03318814896093908
Wilson,Electric Field Density,66,0.0,0.55,5.0,0.042822891628614856
Wilson,Electric Field Density,66,0.0,0.55,0.0,2.494867949049627
Wilson,Electric Field Density,66,0.0,0.55,0.10204081632653061,2.549063227417319
Wilson,Electric Field Density,66,0.0,0.55,0.20408163265306123,2.603258505785011
Wilson,Electric Field Density,66,0.0,0.55,0.30612244897959184,2.657453784152703
Wilson,Electric Field Density,66,0.0,0.55,0.40816326530612246,2.711649062520395
Wilson,Electric Field Density,66,0.0,0.55,0.5102040816326531,2.765844340888087
Wilson,Electric Field Density,66,0.0,0.55,0.6122448979591837,2.820039619255779
Wilson,Electric Field Density,66,0.0,0.55,0.7142857142857143,2.874234897623471
Wilson,Electric Field Density,66,0.0,0.55,0.8163265306122449,2.928430175991163
Wilson,Electric Field Density,66,0.0,0.55,0.9183673469387755,2.982625454358855
Wilson,Electric Field Density,66,0.0,0.55,1.0204081632653061,3.036820732726547
Wilson,Electric Field Density,66,0.0,0.55,1.1224489795918369,3.091016011094239
Wilson,Electric Field Density,66,0.0,0.55,1.2244897959183674,3.1452112894619315
Wilson,Electric Field Density,66,0.0,0.55,1.3265306122448979,3.199406567829623
Wilson,Electric Field Density,66,0.0,0.55,1.4285714285714286,3.2536018461973155
Wilson,Electric Field Density,66,0.0,0.55,1.5306122448979593,3.3077971245650075
Wilson,Electric Field Density,66,0.0,0.55,1.6326530612244898,3.3619924029326995
Wilson,Electric Field Density,66,0.0,0.55,1.7346938775510203,3.416187681300391
Wilson,Electric Field Density,66,0.0,0.55,1.836734693877551,3.4703829596680835
Wilson,Electric Field Density,66,0.0,0.55,1.9387755102040818,3.5245782380357755
Wilson,Electric Field Density,66,0.0,0.55,2.0408163265306123,3.5787735164034675
Wilson,Electric Field Density,66,0.0,0.55,2.142857142857143,3.632968794771159
Wilson,Electric Field Density,66,0.0,0.55,2.2448979591836737,3.6871640731388515
Wilson,Electric Field Density,66,0.0,0.55,2.3469387755102042,3.7413593515065435
Wilson,Electric Field Density,66,0.0,0.55,2.4489795918367347,3.7955546298742355
Wilson,Electric Field Density,66,0.0,0.55,2.5510204081632653,3.849749908241927
Wilson,Electric Field Density,66,0.0,0.55,2.6530612244897958,3.9039451866096195
Wilson,Electric Field Density,66,0.0,0.55,2.7551020408163267,3.9581404649773115
Wilson,Electric Field Density,66,0.0,0.55,2.857142857142857,4.0123357433450035
Wilson,Electric Field Density,66,0.0,0.55,2.9591836734693877,4.066531021712695
Wilson,Electric Field Density,66,0.0,0.55,3.0612244897959187,4.1207263000803875
Wilson,Electric Field Density,66,0.0,0.55,3.163265306122449,4.17492157844808
Wilson,Electric Field Density,66,0.0,0.55,3.2653061224489797,4.2291168568157715
Wilson,Electric Field Density,66,0.0,0.55,3.36734693877551,4.283312135183463
Wilson,Electric Field Density,66,0.0,0.55,3.4693877551020407,4.3375074135511555
Wilson,Electric Field Density,66,0.0,0.55,3.5714285714285716,4.391702691918848
Wilson,Electric Field Density,66,0.0,0.55,3.673469387755102,4.4458979702865395
Wilson,Electric Field Density,66,0.0,0.55,3.7755102040816326,4.500093248654231
Wilson,Electric Field Density,66,0.0,0.55,3.8775510204081636,4.554288527021924
Wilson,Electric Field Density,66,0.0,0.55,3.979591836734694,4.608483805389616
Wilson,Electric Field Density,66,0.0,0.55,4.081632653061225,4.6626790837573076
Wilson,Electric Field Density,66,0.0,0.55,4.183673469387755,4.716874362124999
Wilson,Electric Field Density,66,0.0,0.55,4.285714285714286,4.7710696404926916
Wilson,Electric Field Density,66,0.0,0.55,4.387755102040816,4.825264918860384
Wilson,Electric Field Density,66,0.0,0.55,4.4897959183673475,4.879460197228076
Wilson,Electric Field Density,66,0.0,0.55,4.591836734693878,4.933655475595768
Wilson,Electric Field Density,66,0.0,0.55,4.6938775510204085,4.9878507539634604
Wilson,Electric Field Density,66,0.0,0.55,4.795918367346939,5.042046032331152
Wilson,Electric Field Density,66,0.0,0.55,4.8979591836734695,5.096241310698844
Wilson,Electric Field Density,66,0.0,0.55,5.0,5.150436589066535
Wilson,Electric Field Density,66,0.0,0.55,0.0,2.5633888797719897
Wilson,Electric Field Density,66,0.0,0.55,0.10204081632653061,2.6131514448189046
Wilson,Electric Field Density,66,0.0,0.55,0.20408163265306123,2.6629140098658195
Wilson,Electric Field Density,66,0.0,0.55,0.30612244897959184,2.7126765749127344
Wilson,Electric Field Density,66,0.0,0.55,0.40816326530612246,2.7624391399596493
Wilson,Electric Field Density,66,0.0,0.55,0.5102040816326531,2.812201705006564
Wilson,Electric Field Density,66,0.0,0.55,0.6122448979591837,2.8619642700534786
Wilson,Electric Field Density,66,0.0,0.55,0.7142857142857143,2.9117268351003935
Wilson,Electric Field Density,66,0.0,0.55,0.8163265306122449,2.9614894001473084
Wilson,Electric Field Density,66,0.0,0.55,0.9183673469387755,3.0112519651942233
Wilson,Electric Field Density,66,0.0,0.55,1.0204081632653061,3.0610145302411382
Wilson,Electric Field Density,66,0.0,0.55,1.1224489795918369,3.110777095288053
Wilson,Electric Field Density,66,0.0,0.55,1.2244897959183674,3.160539660334968
Wilson,Electric Field Density,66,0.0,0.55,1.3265306122448979,3.210302225381883
Wilson,Electric Field Density,66,0.0,0.55,1.4285714285714286,3.260064790428798
Wilson,Electric Field Density,66,0.0,0.55,1.5306122448979593,3.3098273554757127
Wilson,Electric Field Density,66,0.0,0.55,1.6326530612244898,3.3595899205226276
Wilson,Electric Field Density,66,0.0,0.55,1.7346938775510203,3.409352485569542
Wilson,Electric Field Density,66,0.0,0.55,1.836734693877551,3.4591150506164574
Wilson,Electric Field Density,66,0.0,0.55,1.9387755102040818,3.508877615663372
Wilson,Electric Field Density,66,0.0,0.55,2.0408163265306123,3.5586401807102868
Wilson,Electric Field Density,66,0.0,0.55,2.142857142857143,3.6084027457572017
Wilson,Electric Field Density,66,0.0,0.55,2.2448979591836737,3.658165310804117
Wilson,Electric Field Density,66,0.0,0.55,2.3469387755102042,3.7079278758510315
Wilson,Electric Field Density,66,0.0,0.55,2.4489795918367347,3.7576904408979463
Wilson,Electric Field Density,66,0.0,0.55,2.5510204081632653,3.8074530059448612
Wilson,Electric Field Density,66,0.0,0.55,2.6530612244897958,3.8572155709917757
Wilson,Electric Field Density,66,0.0,0.55,2.7551020408163267,3.906978136038691
Wilson,Electric Field Density,66,0.0,0.55,2.857142857142857,3.9567407010856055
Wilson,Electric Field Density,66,0.0,0.55,2.9591836734693877,4.006503266132521
Wilson,Electric Field Density,66,0.0,0.55,3.0612244897959187,4.056265831179435
Wilson,Electric Field Density,66,0.0,0.55,3.163265306122449,4.106028396226351
Wilson,Electric Field Density,66,0.0,0.55,3.2653061224489797,4.155790961273265
Wilson,Electric Field Density,66,0.0,0.55,3.36734693877551,4.20555352632018
Wilson,Electric Field Density,66,0.0,0.55,3.4693877551020407,4.255316091367095
Wilson,Electric Field Density,66,0.0,0.55,3.5714285714285716,4.305078656414009
Wilson,Electric Field Density,66,0.0,0.55,3.673469387755102,4.354841221460925
Wilson,Electric Field Density,66,0.0,0.55,3.7755102040816326,4.404603786507839
Wilson,Electric Field Density,66,0.0,0.55,3.8775510204081636,4.4543663515547545
Wilson,Electric Field Density,66,0.0,0.55,3.979591836734694,4.504128916601669
Wilson,Electric Field Density,66,0.0,0.55,4.081632653061225,4.553891481648584
Wilson,Electric Field Density,66,0.0,0.55,4.183673469387755,4.603654046695499
Wilson,Electric Field Density,66,0.0,0.55,4.285714285714286,4.653416611742413
Wilson,Electric Field Density,66,0.0,0.55,4.387755102040816,4.7031791767893285
Wilson,Electric Field Density,66,0.0,0.55,4.4897959183673475,4.752941741836244
Wilson,Electric Field Density,66,0.0,0.55,4.591836734693878,4.802704306883158
Wilson,Electric Field Density,66,0.0,0.55,4.6938775510204085,4.852466871930073
Wilson,Electric Field Density,66,0.0,0.55,4.795918367346939,4.902229436976988
Wilson,Electric Field Density,66,0.0,0.55,4.8979591836734695,4.951992002023903
Wilson,Electric Field Density,66,0.0,0.55,5.0,5.001754567070817
Wilson,Electric Field Density,66,0.0,0.55,0.0,2.4264627486925034
Wilson,Electric Field Density,66,0.0,0.55,0.10204081632653061,2.4897274379085994
Wilson,Electric Field Density,66,0.0,0.55,0.20408163265306123,2.552517288860381
Wilson,Electric Field Density,66,0.0,0.55,0.30612244897959184,2.6148323015478483
Wilson,Electric Field Density,66,0.0,0.55,0.40816326530612246,2.676672475971001
Wilson,Electric Field Density,66,0.0,0.55,0.5102040816326531,2.738037812129839
Wilson,Electric Field Density,66,0.0,0.55,0.6122448979591837,2.7989283100243636
Wilson,Electric Field Density,66,0.0,0.55,0.7142857142857143,2.8593439696545735
Wilson,Electric Field Density,66,0.0,0.55,0.8163265306122449,2.919284791020469
Wilson,Electric Field Density,66,0.0,0.55,0.9183673469387755,2.9787507741220502
Wilson,Electric Field Density,66,0.0,0.55,1.0204081632653061,3.0377419189593167
Wilson,Electric Field Density,66,0.0,0.55,1.1224489795918369,3.09625822553227
Wilson,Electric Field Density,66,0.0,0.55,1.2244897959183674,3.154299693840908
Wilson,Electric Field Density,66,0.0,0.55,1.3265306122448979,3.211866323885231
Wilson,Electric Field Density,66,0.0,0.55,1.4285714285714286,3.268958115665241
Wilson,Electric Field Density,66,0.0,0.55,1.5306122448979593,3.3255750691809363
Wilson,Electric Field Density,66,0.0,0.55,1.6326530612244898,3.3817171844323166
Wilson,Electric Field Density,66,0.0,0.55,1.7346938775510203,3.4373844614193834
Wilson,Electric Field Density,66,0.0,0.55,1.836734693877551,3.4925769001421356
Wilson,Electric Field Density,66,0.0,0.55,1.9387755102040818,3.547294500600573
Wilson,Electric Field Density,66,0.0,0.55,2.0408163265306123,3.6015372627946967
Wilson,Electric Field Density,66,0.0,0.55,2.142857142857143,3.655305186724506
Wilson,Electric Field Density,66,0.0,0.55,2.2448979591836737,3.7085982723900006
Wilson,Electric Field Density,66,0.0,0.55,2.3469387755102042,3.7614165197911813
Wilson,Electric Field Density,66,0.0,0.55,2.4489795918367347,3.813759928928047
Wilson,Electric Field Density,66,0.0,0.55,2.5510204081632653,3.8656284998005983
Wilson,Electric Field Density,66,0.0,0.55,2.6530612244897958,3.9170222324088364
Wilson,Electric Field Density,66,0.0,0.55,2.7551020408163267,3.967941126752759
Wilson,Electric Field Density,66,0.0,0.55,2.857142857142857,4.018385182832367
Wilson,Electric Field Density,66,0.0,0.55,2.9591836734693877,4.068354400647662
Wilson,Electric Field Density,66,0.0,0.55,3.0612244897959187,4.117848780198642
Wilson,Electric Field Density,66,0.0,0.55,3.163265306122449,4.166868321485308
Wilson,Electric Field Density,66,0.0,0.55,3.2653061224489797,4.21541302450766
Wilson,Electric Field Density,66,0.0,0.55,3.36734693877551,4.263482889265696
Wilson,Electric Field Density,66,0.0,0.55,3.4693877551020407,4.311077915759419
Wilson,Electric Field Density,66,0.0,0.55,3.5714285714285716,4.358198103988826
Wilson,Electric Field Density,66,0.0,0.55,3.673469387755102,4.404843453953921
Wilson,Electric Field Density,66,0.0,0.55,3.7755102040816326,4.451013965654701
Wilson,Electric Field Density,66,0.0,0.55,3.8775510204081636,4.496709639091167
Wilson,Electric Field Density,66,0.0,0.55,3.979591836734694,4.541930474263317
Wilson,Electric Field Density,66,0.0,0.55,4.081632653061225,4.586676471171153
Wilson,Electric Field Density,66,0.0,0.55,4.183673469387755,4.630947629814676
Wilson,Electric Field Density,66,0.0,0.55,4.285714285714286,4.674743950193883
Wilson,Electric Field Density,66,0.0,0.55,4.387755102040816,4.718065432308777
Wilson,Electric Field Density,66,0.0,0.55,4.4897959183673475,4.760912076159357
Wilson,Electric Field Density,66,0.0,0.55,4.591836734693878,4.803283881745622
Wilson,Electric Field Density,66,0.0,0.55,4.6938775510204085,4.845180849067572
Wilson,Electric Field Density,66,0.0,0.55,4.795918367346939,4.886602978125208
Wilson,Electric Field Density,66,0.0,0.55,4.8979591836734695,4.92755026891853
Wilson,Electric Field Density,66,0.0,0.55,5.0,4.968022721447538
Wilson,Electric Field Density,66,0.0,0.5,0.0,0.3642906933003508
Wilson,Electric Field Density,66,0.0,0.5,0.10204081632653061,0.3652593636273594
Wilson,Electric Field Density,66,0.0,0.5,0.20408163265306123,0.366228033954368
Wilson,Electric Field Density,66,0.0,0.5,0.30612244897959184,0.3671967042813766
Wilson,Electric Field Density,66,0.0,0.5,0.40816326530612246,0.3681653746083851
Wilson,Electric Field Density,66,0.0,0.5,0.5102040816326531,0.3691340449353937
Wilson,Electric Field Density,66,0.0,0.5,0.6122448979591837,0.3701027152624023
Wilson,Electric Field Density,66,0.0,0.5,0.7142857142857143,0.3710713855894109
Wilson,Electric Field Density,66,0.0,0.5,0.8163265306122449,0.3720400559164195
Wilson,Electric Field Density,66,0.0,0.5,0.9183673469387755,0.37300872624342807
Wilson,Electric Field Density,66,0.0,0.5,1.0204081632653061,0.3739773965704366
Wilson,Electric Field Density,66,0.0,0.5,1.1224489795918369,0.3749460668974452
Wilson,Electric Field Density,66,0.0,0.5,1.2244897959183674,0.3759147372244538
Wilson,Electric Field Density,66,0.0,0.5,1.3265306122448979,0.3768834075514624
Wilson,Electric Field Density,66,0.0,0.5,1.4285714285714286,0.37785207787847097
Wilson,Electric Field Density,66,0.0,0.5,1.5306122448979593,0.37882074820547956
Wilson,Electric Field Density,66,0.0,0.5,1.6326530612244898,0.37978941853248815
Wilson,Electric Field Density,66,0.0,0.5,1.7346938775510203,0.3807580888594967
Wilson,Electric Field Density,66,0.0,0.5,1.836734693877551,0.3817267591865053
Wilson,Electric Field Density,66,0.0,0.5,1.9387755102040818,0.3826954295135139
Wilson,Electric Field Density,66,0.0,0.5,2.0408163265306123,0.38366409984052247
Wilson,Electric Field Density,66,0.0,0.5,2.142857142857143,0.38463277016753106
Wilson,Electric Field Density,66,0.0,0.5,2.2448979591836737,0.38560144049453965
Wilson,Electric Field Density,66,0.0,0.5,2.3469387755102042,0.38657011082154824
Wilson,Electric Field Density,66,0.0,0.5,2.4489795918367347,0.3875387811485568
Wilson,Electric Field Density,66,0.0,0.5,2.5510204081632653,0.38850745147556537
Wilson,Electric Field Density,66,0.0,0.5,2.6530612244897958,0.38947612180257396
Wilson,Electric Field Density,66,0.0,0.5,2.7551020408163267,0.39044479212958255
Wilson,Electric Field Density,66,0.0,0.5,2.857142857142857,0.39141346245659114
Wilson,Electric Field Density,66,0.0,0.5,2.9591836734693877,0.39238213278359974
Wilson,Electric Field Density,66,0.0,0.5,3.0612244897959187,0.3933508031106083
Wilson,Electric Field Density,66,0.0,0.5,3.163265306122449,0.39431947343761686
Wilson,Electric Field Density,66,0.0,0.5,3.2653061224489797,0.39528814376462545
Wilson,Electric Field Density,66,0.0,0.5,3.36734693877551,0.39625681409163405
Wilson,Electric Field Density,66,0.0,0.5,3.4693877551020407,0.39722548441864264
Wilson,Electric Field Density,66,0.0,0.5,3.5714285714285716,0.39819415474565123
Wilson,Electric Field Density,66,0.0,0.5,3.673469387755102,0.39916282507265977
Wilson,Electric Field Density,66,0.0,0.5,3.7755102040816326,0.40013149539966836
Wilson,Electric Field Density,66,0.0,0.5,3.8775510204081636,0.40110016572667695
Wilson,Electric Field Density,66,0.0,0.5,3.979591836734694,0.40206883605368554
Wilson,Electric Field Density,66,0.0,0.5,4.081632653061225,0.40303750638069413
Wilson,Electric Field Density,66,0.0,0.5,4.183673469387755,0.4040061767077027
Wilson,Electric Field Density,66,0.0,0.5,4.285714285714286,0.4049748470347113
Wilson,Electric Field Density,66,0.0,0.5,4.387755102040816,0.40594351736171985
Wilson,Electric Field Density,66,0.0,0.5,4.4897959183673475,0.40691218768872844
Wilson,Electric Field Density,66,0.0,0.5,4.591836734693878,0.40788085801573704
Wilson,Electric Field Density,66,0.0,0.5,4.6938775510204085,0.4088495283427456
Wilson,Electric Field Density,66,0.0,0.5,4.795918367346939,0.4098181986697542
Wilson,Electric Field Density,66,0.0,0.5,4.8979591836734695,0.4107868689967628
Wilson,Electric Field Density,66,0.0,0.5,5.0,0.4117555393237714
Wilson,Electric Field Density,66,0.0,0.5,0.0,0.3621365645975427
Wilson,Electric Field Density,66,0.0,0.5,0.10204081632653061,0.36323759394600147
Wilson,Electric Field Density,66,0.0,0.5,0.20408163265306123,0.36433862329446026
Wilson,Electric Field Density,66,0.0,0.5,0.30612244897959184,0.36543965264291906
Wilson,Electric Field Density,66,0.0,0.5,0.40816326530612246,0.3665406819913778
Wilson,Electric Field Density,66,0.0,0.5,0.5102040816326531,0.3676417113398366
Wilson,Electric Field Density,66,0.0,0.5,0.6122448979591837,0.3687427406882954
Wilson,Electric Field Density,66,0.0,0.5,0.7142857142857143,0.36984377003675417
Wilson,Electric Field Density,66,0.0,0.5,0.8163265306122449,0.37094479938521296
Wilson,Electric Field Density,66,0.0,0.5,0.9183673469387755,0.37204582873367176
Wilson,Electric Field Density,66,0.0,0.5,1.0204081632653061,0.37314685808213055
Wilson,Electric Field Density,66,0.0,0.5,1.1224489795918369,0.3742478874305893
Wilson,Electric Field Density,66,0.0,0.5,1.2244897959183674,0.3753489167790481
Wilson,Electric Field Density,66,0.0,0.5,1.3265306122448979,0.3764499461275069
Wilson,Electric Field Density,66,0.0,0.5,1.4285714285714286,0.37755097547596567
Wilson,Electric Field Density,66,0.0,0.5,1.5306122448979593,0.37865200482442446
Wilson,Electric Field Density,66,0.0,0.5,1.6326530612244898,0.37975303417288325
Wilson,Electric Field Density,66,0.0,0.5,1.7346938775510203,0.38085406352134205
Wilson,Electric Field Density,66,0.0,0.5,1.836734693877551,0.3819550928698008
Wilson,Electric Field Density,66,0.0,0.5,1.9387755102040818,0.3830561222182596
Wilson,Electric Field Density,66,0.0,0.5,2.0408163265306123,0.38415715156671837
Wilson,Electric Field Density,66,0.0,0.5,2.142857142857143,0.38525818091517716
Wilson,Electric Field Density,66,0.0,0.5,2.2448979591836737,0.38635921026363595
Wilson,Electric Field Density,66,0.0,0.5,2.3469387755102042,0.38746023961209475
Wilson,Electric Field Density,66,0.0,0.5,2.4489795918367347,0.38856126896055354
Wilson,Electric Field Density,66,0.0,0.5,2.5510204081632653,0.3896622983090123
Wilson,Electric Field Density,66,0.0,0.5,2.6530612244897958,0.39076332765747107
Wilson,Electric Field Density,66,0.0,0.5,2.7551020408163267,0.39186435700592986
Wilson,Electric Field Density,66,0.0,0.5,2.857142857142857,0.39296538635438866
Wilson,Electric Field Density,66,0.0,0.5,2.9591836734693877,0.39406641570284745
Wilson,Electric Field Density,66,0.0,0.5,3.0612244897959187,0.39516744505130624
Wilson,Electric Field Density,66,0.0,0.5,3.163265306122449,0.39626847439976504
Wilson,Electric Field Density,66,0.0,0.5,3.2653061224489797,0.3973695037482238
Wilson,Electric Field Density,66,0.0,0.5,3.36734693877551,0.39847053309668257
Wilson,Electric Field Density,66,0.0,0.5,3.4693877551020407,0.39957156244514136
Wilson,Electric Field Density,66,0.0,0.5,3.5714285714285716,0.40067259179360015
Wilson,Electric Field Density,66,0.0,0.5,3.673469387755102,0.40177362114205895
Wilson,Electric Field Density,66,0.0,0.5,3.7755102040816326,0.40287465049051774
Wilson,Electric Field Density,66,0.0,0.5,3.8775510204081636,0.40397567983897653
Wilson,Electric Field Density,66,0.0,0.5,3.979591836734694,0.40507670918743527
Wilson,Electric Field Density,66,0.0,0.5,4.081632653061225,0.40617773853589406
Wilson,Electric Field Density,66,0.0,0.5,4.183673469387755,0.40727876788435285
Wilson,Electric Field Density,66,0.0,0.5,4.285714285714286,0.40837979723281165
Wilson,Electric Field Density,66,0.0,0.5,4.387755102040816,0.40948082658127044
Wilson,Electric Field Density,66,0.0,0.5,4.4897959183673475,0.41058185592972923
Wilson,Electric Field Density,66,0.0,0.5,4.591836734693878,0.411682885278188
Wilson,Electric Field Density,66,0.0,0.5,4.6938775510204085,0.41278391462664676
Wilson,Electric Field Density,66,0.0,0.5,4.795918367346939,0.41388494397510556
Wilson,Electric Field Density,66,0.0,0.5,4.8979591836734695,0.41498597332356435
Wilson,Electric Field Density,66,0.0,0.5,5.0,0.41608700267202314
Wilson,Electric Field Density,66,0.0,0.5,0.0,0.36624297999390054
Wilson,Electric Field Density,66,0.0,0.5,0.10204081632653061,0.36695280903362054
Wilson,Electric Field Density,66,0.0,0.5,0.20408163265306123,0.36767618997319856
Wilson,Electric Field Density,66,0.0,0.5,0.30612244897959184,0.3684131228126346
Wilson,Electric Field Density,66,0.0,0.5,0.40816326530612246,0.36916360755192873
Wilson,Electric Field Density,66,0.0,0.5,0.5102040816326531,0.3699276441910809
Wilson,Electric Field Density,66,0.0,0.5,0.6122448979591837,0.37070523273009104
Wilson,Electric Field Density,66,0.0,0.5,0.7142857142857143,0.3714963731689593
Wilson,Electric Field Density,66,0.0,0.5,0.8163265306122449,0.37230106550768555
Wilson,Electric Field Density,66,0.0,0.5,0.9183673469387755,0.3731193097462699
Wilson,Electric Field Density,66,0.0,0.5,1.0204081632653061,0.37395110588471225
Wilson,Electric Field Density,66,0.0,0.5,1.1224489795918369,0.37479645392301264
Wilson,Electric Field Density,66,0.0,0.5,1.2244897959183674,0.3756553538611711
Wilson,Electric Field Density,66,0.0,0.5,1.3265306122448979,0.37652780569918753
Wilson,Electric Field Density,66,0.0,0.5,1.4285714285714286,0.3774138094370621
Wilson,Electric Field Density,66,0.0,0.5,1.5306122448979593,0.3783133650747946
Wilson,Electric Field Density,66,0.0,0.5,1.6326530612244898,0.37922647261238523
Wilson,Electric Field Density,66,0.0,0.5,1.7346938775510203,0.3801531320498339
Wilson,Electric Field Density,66,0.0,0.5,1.836734693877551,0.38109334338714057
Wilson,Electric Field Density,66,0.0,0.5,1.9387755102040818,0.3820471066243053
Wilson,Electric Field Density,66,0.0,0.5,2.0408163265306123,0.3830144217613281
Wilson,Electric Field Density,66,0.0,0.5,2.142857142857143,0.38399528879820893
Wilson,Electric Field Density,66,0.0,0.5,2.2448979591836737,0.3849897077349478
Wilson,Electric Field Density,66,0.0,0.5,2.3469387755102042,0.38599767857154466
Wilson,Electric Field Density,66,0.0,0.5,2.4489795918367347,0.3870192013079996
Wilson,Electric Field Density,66,0.0,0.5,2.5510204081632653,0.3880542759443126
Wilson,Electric Field Density,66,0.0,0.5,2.6530612244897958,0.3891029024804836
Wilson,Electric Field Density,66,0.0,0.5,2.7551020408163267,0.3901650809165127
Wilson,Electric Field Density,66,0.0,0.5,2.857142857142857,0.3912408112523998
Wilson,Electric Field Density,66,0.0,0.5,2.9591836734693877,0.3923300934881449
Wilson,Electric Field Density,66,0.0,0.5,3.0612244897959187,0.3934329276237481
Wilson,Electric Field Density,66,0.0,0.5,3.163265306122449,0.39454931365920937
Wilson,Electric Field Density,66,0.0,0.5,3.2653061224489797,0.3956792515945286
Wilson,Electric Field Density,66,0.0,0.5,3.36734693877551,0.3968227414297059
Wilson,Electric Field Density,66,0.0,0.5,3.4693877551020407,0.3979797831647413
Wilson,Electric Field Density,66,0.0,0.5,3.5714285714285716,0.39915037679963467
Wilson,Electric Field Density,66,0.0,0.5,3.673469387755102,0.40033452233438616
Wilson,Electric Field Density,66,0.0,0.5,3.7755102040816326,0.4015322197689956
Wilson,Electric Field Density,66,0.0,0.5,3.8775510204081636,0.40274346910346315
Wilson,Electric Field Density,66,0.0,0.5,3.979591836734694,0.4039682703377887
Wilson,Electric Field Density,66,0.0,0.5,4.081632653061225,0.4052066234719723
Wilson,Electric Field Density,66,0.0,0.5,4.183673469387755,0.40645852850601394
Wilson,Electric Field Density,66,0.0,0.5,4.285714285714286,0.4077239854399136
Wilson,Electric Field Density,66,0.0,0.5,4.387755102040816,0.40900299427367137
Wilson,Electric Field Density,66,0.0,0.5,4.4897959183673475,0.41029555500728715
Wilson,Electric Field Density,66,0.0,0.5,4.591836734693878,0.41160166764076095
Wilson,Electric Field Density,66,0.0,0.5,4.6938775510204085,0.4129213321740928
Wilson,Electric Field Density,66,0.0,0.5,4.795918367346939,0.4142545486072827
Wilson,Electric Field Density,66,0.0,0.5,4.8979591836734695,0.41560131694033065
Wilson,Electric Field Density,66,0.0,0.5,5.0,0.41696163717323664
Wilson,Electric Field Density,66,0.0,0.65,0.0,-0.2704623980605683
Wilson,Electric Field Density,66,0.0,0.65,0.2631578947368421,-0.24894145608245527
Wilson,Electric Field Density,66,0.0,0.65,0.5263157894736842,-0.22742051410434222
Wilson,Electric Field Density,66,0.0,0.65,0.7894736842105263,-0.20589957212622917
Wilson,Electric Field Density,66,0.0,0.65,1.0526315789473684,-0.18437863014811612
Wilson,Electric Field Density,66,0.0,0.65,1.3157894736842104,-0.1628576881700031
Wilson,Electric Field Density,66,0.0,0.65,1.5789473684210527,-0.14133674619189002
Wilson,Electric Field Density,66,0.0,0.65,1.8421052631578947,-0.119815804213777
Wilson,Electric Field Density,66,0.0,0.65,2.1052631578947367,-0.09829486223566394
Wilson,Electric Field Density,66,0.0,0.65,2.3684210526315788,-0.07677392025755089
Wilson,Electric Field Density,66,0.0,0.65,2.631578947368421,-0.05525297827943787
Wilson,Electric Field Density,66,0.0,0.65,2.894736842105263,-0.03373203630132482
Wilson,Electric Field Density,66,0.0,0.65,3.1578947368421053,-0.012211094323211713
Wilson,Electric Field Density,66,0.0,0.65,3.4210526315789473,0.009309847654901282
Wilson,Electric Field Density,66,0.0,0.65,3.6842105263157894,0.030830789633014333
Wilson,Electric Field Density,66,0.0,0.65,3.9473684210526314,0.05235173161112738
Wilson,Electric Field Density,66,0.0,0.65,4.2105263157894735,0.07387267358924043
Wilson,Electric Field Density,66,0.0,0.65,4.473684210526316,0.09539361556735354
Wilson,Electric Field Density,66,0.0,0.65,4.7368421052631575,0.11691455754546654
Wilson,Electric Field Density,66,0.0,0.65,5.0,0.13843549952357959
Wilson,Electric Field Density,66,0.0,0.65,0.0,-0.2767145937729553
Wilson,Electric Field Density,66,0.0,0.65,0.2631578947368421,-0.25413408710383617
Wilson,Electric Field Density,66,0.0,0.65,0.5263157894736842,-0.23155358043471705
Wilson,Electric Field Density,66,0.0,0.65,0.7894736842105263,-0.2089730737655979
Wilson,Electric Field Density,66,0.0,0.65,1.0526315789473684,-0.18639256709647878
Wilson,Electric Field Density,66,0.0,0.65,1.3157894736842104,-0.16381206042735963
Wilson,Electric Field Density,66,0.0,0.65,1.5789473684210527,-0.14123155375824048
Wilson,Electric Field Density,66,0.0,0.65,1.8421052631578947,-0.11865104708912136
Wilson,Electric Field Density,66,0.0,0.65,2.1052631578947367,-0.09607054042000221
Wilson,Electric Field Density,66,0.0,0.65,2.3684210526315788,-0.07349003375088309
Wilson,Electric Field Density,66,0.0,0.65,2.631578947368421,-0.05090952708176394
Wilson,Electric Field Density,66,0.0,0.65,2.894736842105263,-0.028329020412644818
Wilson,Electric Field Density,66,0.0,0.65,3.1578947368421053,-0.005748513743525641
Wilson,Electric Field Density,66,0.0,0.65,3.4210526315789473,0.01683199292559351
Wilson,Electric Field Density,66,0.0,0.65,3.6842105263157894,0.0394124995947126
Wilson,Electric Field Density,66,0.0,0.65,3.9473684210526314,0.06199300626383175
Wilson,Electric Field Density,66,0.0,0.65,4.2105263157894735,0.0845735129329509
Wilson,Electric Field Density,66,0.0,0.65,4.473684210526316,0.10715401960207005
Wilson,Electric Field Density,66,0.0,0.65,4.7368421052631575,0.12973452627118914
Wilson,Electric Field Density,66,0.0,0.65,5.0,0.15231503294030835
Wilson,Electric Field Density,66,0.0,0.65,0.0,-0.2639468192931415
Wilson,Electric Field Density,66,0.0,0.65,0.2631578947368421,-0.24456163951487755
Wilson,Electric Field Density,66,0.0,0.65,0.5263157894736842,-0.22487564815917005
Wilson,Electric Field Density,66,0.0,0.65,0.7894736842105263,-0.20488884522601902
Wilson,Electric Field Density,66,0.0,0.65,1.0526315789473684,-0.18460123071542445
Wilson,Electric Field Density,66,0.0,0.65,1.3157894736842104,-0.16401280462738638
Wilson,Electric Field Density,66,0.0,0.65,1.5789473684210527,-0.14312356696190473
Wilson,Electric Field Density,66,0.0,0.65,1.8421052631578947,-0.12193351771897956
Wilson,Electric Field Density,66,0.0,0.65,2.1052631578947367,-0.10044265689861087
Wilson,Electric Field Density,66,0.0,0.65,2.3684210526315788,-0.07865098450079866
Wilson,Electric Field Density,66,0.0,0.65,2.631578947368421,-0.0565585005255429
Wilson,Electric Field Density,66,0.0,0.65,2.894736842105263,-0.034165204972843616
Wilson,Electric Field Density,66,0.0,0.65,3.1578947368421053,-0.011471097842700728
Wilson,Electric Field Density,66,0.0,0.65,3.4210526315789473,0.011523820864885626
Wilson,Electric Field Density,66,0.0,0.65,3.6842105263157894,0.03481955114991553
Wilson,Electric Field Density,66,0.0,0.65,3.9473684210526314,0.058416093012388925
Wilson,Electric Field Density,66,0.0,0.65,4.2105263157894735,0.08231344645230587
Wilson,Electric Field Density,66,0.0,0.65,4.473684210526316,0.10651161146966642
Wilson,Electric Field Density,66,0.0,0.65,4.7368421052631575,0.13101058806447036
Wilson,Electric Field Density,66,0.0,0.65,5.0,0.155810376236718
Wilson,Electric Field Density,66,10.0,1.36,0.0,-0.056622237543839056
Wilson,Electric Field Density,66,10.0,1.36,0.2631578947368421,-0.02572039107136383
Wilson,Electric Field Density,66,10.0,1.36,0.5263157894736842,0.005181455401111396
Wilson,Electric Field Density,66,10.0,1.36,0.7894736842105263,0.036083301873586625
Wilson,Electric Field Density,66,10.0,1.36,1.0526315789473684,0.06698514834606184
Wilson,Electric Field Density,66,10.0,1.36,1.3157894736842104,0.09788699481853708
Wilson,Electric Field Density,66,10.0,1.36,1.5789473684210527,0.1287888412910123
Wilson,Electric Field Density,66,10.0,1.36,1.8421052631578947,0.15969068776348752
Wilson,Electric Field Density,66,10.0,1.36,2.1052631578947367,0.19059253423596276
Wilson,Electric Field Density,66,10.0,1.36,2.3684210526315788,0.22149438070843797
Wilson,Electric Field Density,66,10.0,1.36,2.631578947368421,0.2523962271809132
Wilson,Electric Field Density,66,10.0,1.36,2.894736842105263,0.2832980736533884
Wilson,Electric Field Density,66,10.0,1.36,3.1578947368421053,0.3141999201258637
Wilson,Electric Field Density,66,10.0,1.36,3.4210526315789473,0.3451017665983389
Wilson,Electric Field Density,66,10.0,1.36,3.6842105263157894,0.3760036130708141
Wilson,Electric Field Density,66,10.0,1.36,3.9473684210526314,0.4069054595432893
Wilson,Electric Field Density,66,10.0,1.36,4.2105263157894735,0.43780730601576456
Wilson,Electric Field Density,66,10.0,1.36,4.473684210526316,0.4687091524882398
Wilson,Electric Field Density,66,10.0,1.36,4.7368421052631575,0.499610998960715
Wilson,Electric Field Density,66,10.0,1.36,5.0,0.5305128454331902
Wilson,Electric Field Density,66,10.0,1.36,0.0,-0.07955121191895465
Wilson,Electric Field Density,66,10.0,1.36,0.2631578947368421,-0.04466468294545206
Wilson,Electric Field Density,66,10.0,1.36,0.5263157894736842,-0.009778153971949477
Wilson,Electric Field Density,66,10.0,1.36,0.7894736842105263,0.025108375001553107
Wilson,Electric Field Density,66,10.0,1.36,1.0526315789473684,0.05999490397505569
Wilson,Electric Field Density,66,10.0,1.36,1.3157894736842104,0.09488143294855825
Wilson,Electric Field Density,66,10.0,1.36,1.5789473684210527,0.12976796192206086
Wilson,Electric Field Density,66,10.0,1.36,1.8421052631578947,0.16465449089556344
Wilson,Electric Field Density,66,10.0,1.36,2.1052631578947367,0.19954101986906603
Wilson,Electric Field Density,66,10.0,1.36,2.3684210526315788,0.2344275488425686
Wilson,Electric Field Density,66,10.0,1.36,2.631578947368421,0.26931407781607114
Wilson,Electric Field Density,66,10.0,1.36,2.894736842105263,0.3042006067895737
Wilson,Electric Field Density,66,10.0,1.36,3.1578947368421053,0.33908713576307636
Wilson,Electric Field Density,66,10.0,1.36,3.4210526315789473,0.37397366473657895
Wilson,Electric Field Density,66,10.0,1.36,3.6842105263157894,0.40886019371008153
Wilson,Electric Field Density,66,10.0,1.36,3.9473684210526314,0.44374672268358406
Wilson,Electric Field Density,66,10.0,1.36,4.2105263157894735,0.4786332516570867
Wilson,Electric Field Density,66,10.0,1.36,4.473684210526316,0.5135197806305893
Wilson,Electric Field Density,66,10.0,1.36,4.7368421052631575,0.5484063096040919
Wilson,Electric Field Density,66,10.0,1.36,5.0,0.5832928385775945
Wilson,Electric Field Density,66,10.0,1.36,0.0,-0.03107091033093636
Wilson,Electric Field Density,66,10.0,1.36,0.2631578947368421,-0.008544614329911233
Wilson,Electric Field Density,66,10.0,1.36,0.5263157894736842,0.015161336667092778
Wilson,Electric Field Density,66,10.0,1.36,0.7894736842105263,0.040046942660075704
Wilson,Electric Field Density,66,10.0,1.36,1.0526315789473684,0.06611220364903747
Wilson,Electric Field Density,66,10.0,1.36,1.3157894736842104,0.09335711963397814
Wilson,Electric Field Density,66,10.0,1.36,1.5789473684210527,0.12178169061489773
Wilson,Electric Field Density,66,10.0,1.36,1.8421052631578947,0.15138591659179615
Wilson,Electric Field Density,66,10.0,1.36,2.1052631578947367,0.18216979756467347
Wilson,Electric Field Density,66,10.0,1.36,2.3684210526315788,0.21413333353352967
Wilson,Electric Field Density,66,10.0,1.36,2.631578947368421,0.24727652449836476
Wilson,Electric Field Density,66,10.0,1.36,2.894736842105263,0.2815993704591788
Wilson,Electric Field Density,66,10.0,1.36,3.1578947368421053,0.3171018714159718
Wilson,Electric Field Density,66,10.0,1.36,3.4210526315789473,0.3537840273687435
Wilson,Electric Field Density,66,10.0,1.36,3.6842105263157894,0.3916458383174941
Wilson,Electric Field Density,66,10.0,1.36,3.9473684210526314,0.4306873042622237
Wilson,Electric Field Density,66,10.0,1.36,4.2105263157894735,0.4709084252029321
Wilson,Electric Field Density,66,10.0,1.36,4.473684210526316,0.5123092011396194
Wilson,Electric Field Density,66,10.0,1.36,4.7368421052631575,0.5548896320722856
Wilson,Electric Field Density,66,10.0,1.36,5.0,0.5986497180009307
Wilson,Electric Field Density,66,10.0,1.388,0.0,-0.038208852361478134
Wilson,Electric Field Density,66,10.0,1.388,0.2631578947368421,0.009146272868583646
Wilson,Electric Field Density,66,10.0,1.388,0.5263157894736842,0.056501398098645426
Wilson,Electric Field Density,66,10.0,1.388,0.7894736842105263,0.1038565233287072
Wilson,Electric Field Density,66,10.0,1.388,1.0526315789473684,0.15121164855876898
Wilson,Electric Field Density,66,10.0,1.388,1.3157894736842104,0.19856677378883072
Wilson,Electric Field Density,66,10.0,1.388,1.5789473684210527,0.24592189901889255
Wilson,Electric Field Density,66,10.0,1.388,1.8421052631578947,0.2932770242489543
Wilson,Electric Field Density,66,10.0,1.388,2.1052631578947367,0.3406321494790161
Wilson,Electric Field Density,66,10.0,1.388,2.3684210526315788,0.38798727470907785
Wilson,Electric Field Density,66,10.0,1.388,2.631578947368421,0.4353423999391396
Wilson,Electric Field Density,66,10.0,1.388,2.894736842105263,0.48269752516920134
Wilson,Electric Field Density,66,10.0,1.388,3.1578947368421053,0.5300526503992633
Wilson,Electric Field Density,66,10.0,1.388,3.4210526315789473,0.5774077756293251
Wilson,Electric Field Density,66,10.0,1.388,3.6842105263157894,0.6247629008593868
Wilson,Electric Field Density,66,10.0,1.388,3.9473684210526314,0.6721180260894486
Wilson,Electric Field Density,66,10.0,1.388,4.2105263157894735,0.7194731513195104
Wilson,Electric Field Density,66,10.0,1.388,4.473684210526316,0.7668282765495722
Wilson,Electric Field Density,66,10.0,1.388,4.7368421052631575,0.8141834017796339
Wilson,Electric Field Density,66,10.0,1.388,5.0,0.8615385270096958
Wilson,Electric Field Density,66,10.0,1.388,0.0,-0.03027947016705646
Wilson,Electric Field Density,66,10.0,1.388,0.2631578947368421,0.01568426786885957
Wilson,Electric Field Density,66,10.0,1.388,0.5263157894736842,0.0616480059047756
Wilson,Electric Field Density,66,10.0,1.388,0.7894736842105263,0.10761174394069165
Wilson,Electric Field Density,66,10.0,1.388,1.0526315789473684,0.15357548197660767
Wilson,Electric Field Density,66,10.0,1.388,1.3157894736842104,0.1995392200125237
Wilson,Electric Field Density,66,10.0,1.388,1.5789473684210527,0.24550295804843975
Wilson,Electric Field Density,66,10.0,1.388,1.8421052631578947,0.29146669608435577
Wilson,Electric Field Density,66,10.0,1.388,2.1052631578947367,0.3374304341202718
Wilson,Electric Field Density,66,10.0,1.388,2.3684210526315788,0.3833941721561878
Wilson,Electric Field Density,66,10.0,1.388,2.631578947368421,0.42935791019210384
Wilson,Electric Field Density,66,10.0,1.388,2.894736842105263,0.4753216482280198
Wilson,Electric Field Density,66,10.0,1.388,3.1578947368421053,0.521285386263936
Wilson,Electric Field Density,66,10.0,1.388,3.4210526315789473,0.567249124299852
Wilson,Electric Field Density,66,10.0,1.388,3.6842105263157894,0.613212862335768
Wilson,Electric Field Density,66,10.0,1.388,3.9473684210526314,0.659176600371684
Wilson,Electric Field Density,66,10.0,1.388,4.2105263157894735,0.7051403384076
Wilson,Electric Field Density,66,10.0,1.388,4.473684210526316,0.7511040764435162
Wilson,Electric Field Density,66,10.0,1.388,4.7368421052631575,0.7970678144794321
Wilson,Electric Field Density,66,10.0,1.388,5.0,0.8430315525153482
Wilson,Electric Field Density,66,10.0,1.388,0.0,-0.04708914236183499
Wilson,Electric Field Density,66,10.0,1.388,0.2631578947368421,0.0031768812524619466
Wilson,Electric Field Density,66,10.0,1.388,0.5263157894736842,0.05303291917883844
Wilson,Electric Field Density,66,10.0,1.388,0.7894736842105263,0.10247897141729449
Wilson,Electric Field Density,66,10.0,1.388,1.0526315789473684,0.1515150379678301
Wilson,Electric Field Density,66,10.0,1.388,1.3157894736842104,0.20014111883044522
Wilson,Electric Field Density,66,10.0,1.388,1.5789473684210527,0.24835721400514
Wilson,Electric Field Density,66,10.0,1.388,1.8421052631578947,0.29616332349191427
Wilson,Electric Field Density,66,10.0,1.388,2.1052631578947367,0.3435594472907681
Wilson,Electric Field Density,66,10.0,1.388,2.3684210526315788,0.3905455854017014
Wilson,Electric Field Density,66,10.0,1.388,2.631578947368421,0.43712173782471436
Wilson,Electric Field Density,66,10.0,1.388,2.894736842105263,0.4832879045598068
Wilson,Electric Field Density,66,10.0,1.388,3.1578947368421053,0.5290440856069789
Wilson,Electric Field Density,66,10.0,1.388,3.4210526315789473,0.5743902809662306
Wilson,Electric Field Density,66,10.0,1.388,3.6842105263157894,0.6193264906375617
Wilson,Electric Field Density,66,10.0,1.388,3.9473684210526314,0.6638527146209724
Wilson,Electric Field Density,66,10.0,1.388,4.2105263157894735,0.7079689529164627
Wilson,Electric Field Density,66,10.0,1.388,4.473684210526316,0.7516752055240326
Wilson,Electric Field Density,66,10.0,1.388,4.7368421052631575,0.7949714724436817
Wilson,Electric Field Density,66,10.0,1.388,5.0,0.8378577536754108
Wilson,Electric Field Density,66,10.0,1.42,0.0,0.39003415248643375
Wilson,Electric Field Density,66,10.0,1.42,0.2631578947368421,0.40722973721471095
Wilson,Electric Field Density,66,10.0,1.42,0.5263157894736842,0.4244253219429881
Wilson,Electric Field Density,66,10.0,1.42,0.7894736842105263,0.4416209066712653
Wilson,Electric Field Density,66,10.0,1.42,1.0526315789473684,0.4588164913995425
Wilson,Electric Field Density,66,10.0,1.42,1.3157894736842104,0.4760120761278197
Wilson,Electric Field Density,66,10.0,1.42,1.5789473684210527,0.4932076608560969
Wilson,Electric Field Density,66,10.0,1.42,1.8421052631578947,0.5104032455843741
Wilson,Electric Field Density,66,10.0,1.42,2.1052631578947367,0.5275988303126513
Wilson,Electric Field Density,66,10.0,1.42,2.3684210526315788,0.5447944150409284
Wilson,Electric Field Density,66,10.0,1.42,2.631578947368421,0.5619899997692056
Wilson,Electric Field Density,66,10.0,1.42,2.894736842105263,0.5791855844974828
Wilson,Electric Field Density,66,10.0,1.42,3.1578947368421053,0.59638116922576
Wilson,Electric Field Density,66,10.0,1.42,3.4210526315789473,0.6135767539540372
Wilson,Electric Field Density,66,10.0,1.42,3.6842105263157894,0.6307723386823144
Wilson,Electric Field Density,66,10.0,1.42,3.9473684210526314,0.6479679234105915
Wilson,Electric Field Density,66,10.0,1.42,4.2105263157894735,0.6651635081388687
Wilson,Electric Field Density,66,10.0,1.42,4.473684210526316,0.6823590928671459
Wilson,Electric Field Density,66,10.0,1.42,4.7368421052631575,0.6995546775954231
Wilson,Electric Field Density,66,10.0,1.42,5.0,0.7167502623237003
Wilson,Electric Field Density,66,10.0,1.42,0.0,0.3913520356927078
Wilson,Electric Field Density,66,10.0,1.42,0.2631578947368421,0.40829401701706625
Wilson,Electric Field Density,66,10.0,1.42,0.5263157894736842,0.42523599834142467
Wilson,Electric Field Density,66,10.0,1.42,0.7894736842105263,0.44217797966578315
Wilson,Electric Field Density,66,10.0,1.42,1.0526315789473684,0.4591199609901416
Wilson,Electric Field Density,66,10.0,1.42,1.3157894736842104,0.4760619423145
Wilson,Electric Field Density,66,10.0,1.42,1.5789473684210527,0.4930039236388584
Wilson,Electric Field Density,66,10.0,1.42,1.8421052631578947,0.5099459049632169
Wilson,Electric Field Density,66,10.0,1.42,2.1052631578947367,0.5268878862875753
Wilson,Electric Field Density,66,10.0,1.42,2.3684210526315788,0.5438298676119337
Wilson,Electric Field Density,66,10.0,1.42,2.631578947368421,0.5607718489362922
Wilson,Electric Field Density,66,10.0,1.42,2.894736842105263,0.5777138302606506
Wilson,Electric Field Density,66,10.0,1.42,3.1578947368421053,0.594655811585009
Wilson,Electric Field Density,66,10.0,1.42,3.4210526315789473,0.6115977929093674
Wilson,Electric Field Density,66,10.0,1.42,3.6842105263157894,0.628539774233726
Wilson,Electric Field Density,66,10.0,1.42,3.9473684210526314,0.6454817555580843
Wilson,Electric Field Density,66,10.0,1.42,4.2105263157894735,0.6624237368824428
Wilson,Electric Field Density,66,10.0,1.42,4.473684210526316,0.6793657182068013
Wilson,Electric Field Density,66,10.0,1.42,4.7368421052631575,0.6963076995311597
Wilson,Electric Field Density,66,10.0,1.42,5.0,0.7132496808555181
Wilson,Electric Field Density,66,10.0,1.42,0.0,0.3883031703446145
Wilson,Electric Field Density,66,10.0,1.42,0.2631578947368421,0.4060661591914012
Wilson,Electric Field Density,66,10.0,1.42,0.5263157894736842,0.4237492319651584
Wilson,Electric Field Density,66,10.0,1.42,0.7894736842105263,0.4413523886658861
Wilson,Electric Field Density,66,10.0,1.42,1.0526315789473684,0.4588756292935843
Wilson,Electric Field Density,66,10.0,1.42,1.3157894736842104,0.47631895384825296
Wilson,Electric Field Density,66,10.0,1.42,1.5789473684210527,0.49368236232989215
Wilson,Electric Field Density,66,10.0,1.42,1.8421052631578947,0.5109658547385018
Wilson,Electric Field Density,66,10.0,1.42,2.1052631578947367,0.528169431074082
Wilson,Electric Field Density,66,10.0,1.42,2.3684210526315788,0.5452930913366325
Wilson,Electric Field Density,66,10.0,1.42,2.631578947368421,0.5623368355261537
Wilson,Electric Field Density,66,10.0,1.42,2.894736842105263,0.5793006636426453
Wilson,Electric Field Density,66,10.0,1.42,3.1578947368421053,0.5961845756861075
Wilson,Electric Field Density,66,10.0,1.42,3.4210526315789473,0.61298857165654
Wilson,Electric Field Density,66,10.0,1.42,3.6842105263157894,0.6297126515539431
Wilson,Electric Field Density,66,10.0,1.42,3.9473684210526314,0.6463568153783167
Wilson,Electric Field Density,66,10.0,1.42,4.2105263157894735,0.6629210631296607
Wilson,Electric Field Density,66,10.0,1.42,4.473684210526316,0.6794053948079752
Wilson,Electric Field Density,66,10.0,1.42,4.7368421052631575,0.6958098104132603
Wilson,Electric Field Density,66,10.0,1.42,5.0,0.7121343099455159


==> fig8.txt <==
Inverse Bond Dimension, Electric Field Density, Electric Field Density Error
0.025,0.006058720878652,1.9159357683757226e-07
0.016666666666666666,0.0060587187568333,1.9159350973977373e-07
0.0125,0.0060587171724378,1.9159345963678694e-07
Inverse Bond Dimension, Electric Field Density Fitted Value
0.0,0.006058713690587676
0.0005102040816326531,0.006058713838808998
0.0010204081632653062,0.0060587139870303215
0.0015306122448979593,0.006058714135251644
0.0020408163265306124,0.006058714283472967
0.0025510204081632655,0.0060587144316942895
0.0030612244897959186,0.006058714579915613
0.0035714285714285718,0.006058714728136935
0.004081632653061225,0.006058714876358257
0.004591836734693878,0.006058715024579581
0.005102040816326531,0.006058715172800903
0.005612244897959184,0.006058715321022226
0.006122448979591837,0.006058715469243549
0.00663265306122449,0.006058715617464871
0.0071428571428571435,0.006058715765686194
0.007653061224489797,0.006058715913907517
0.00816326530612245,0.00605871606212884
0.008673469387755102,0.006058716210350162
0.009183673469387756,0.0060587163585714855
0.00969387755102041,0.006058716506792808
0.010204081632653062,0.00605871665501413
0.010714285714285714,0.006058716803235453
0.011224489795918368,0.006058716951456776
0.011734693877551022,0.006058717099678099
0.012244897959183675,0.006058717247899421
0.012755102040816327,0.006058717396120744
0.01326530612244898,0.006058717544342067
0.013775510204081635,0.006058717692563389
0.014285714285714287,0.006058717840784713
0.01479591836734694,0.006058717989006035
0.015306122448979593,0.006058718137227358
0.015816326530612247,0.006058718285448681
0.0163265306122449,0.006058718433670003
0.01683673469387755,0.006058718581891326
0.017346938775510204,0.0060587187301126486
0.01785714285714286,0.006058718878333972
0.018367346938775512,0.006058719026555294
0.018877551020408164,0.0060587191747766165
0.01938775510204082,0.00605871932299794
0.019897959183673472,0.006058719471219262
0.020408163265306124,0.006058719619440585
0.020918367346938777,0.006058719767661908
0.02142857142857143,0.006058719915883231
0.021938775510204084,0.006058720064104553
0.022448979591836737,0.006058720212325876
0.02295918367346939,0.006058720360547199
0.023469387755102045,0.006058720508768521
0.023979591836734697,0.0060587206569898445
0.02448979591836735,0.006058720805211167
0.025,0.006058720953432489


==> fig9.txt <==
Fermion Type, l_0, ag, Electric Field Density Value, Electric Field Density Error
Wilson,0.1,0.42857144606414105,0.0062355299321863915,6.32446210853399e-09
Wilson,0.1,0.37500000292968755,0.006161397829656868,1.462290568580299e-09
Wilson,0.1,0.3333333333333333,0.0061044746524067505,4.4608564975581744e-10
Wilson,0.1,0.30000000150000006,0.006058715431512738,1.7409250620964434e-09
Wilson,0.4,0.42857144606414105,0.005562030832219682,7.812656823563691e-10
Wilson,0.4,0.37500000292968755,0.005635629798542428,6.544166928409284e-09
Wilson,0.4,0.3333333333333333,0.005692775412136725,1.232696072474282e-08
Wilson,0.4,0.30000000150000006,0.005738986901081175,2.0615580575110426e-08
Wilson,0.6,0.42857144606414105,-0.005523011642735483,6.779935831507933e-10
Wilson,0.6,0.37500000292968755,-0.005593139406527831,5.628843631217545e-09
Wilson,0.6,0.3333333333333333,-0.005647532325681106,1.0857617006431591e-08
Wilson,0.6,0.30000000150000006,-0.005691506118705913,1.7353689712659714e-08
Staggered,0.1,0.42857144606414105,0.005695340771485313,3.916286999555707e-12
Staggered,0.1,0.37500000292968755,0.005689692416282241,2.7064758854195015e-11
Staggered,0.1,0.3333333333333333,0.00568619968550828,1.323776205840177e-10
Staggered,0.1,0.30000000150000006,0.005683815673857657,3.7181684337320164e-10
Staggered,0.4,0.42857144606414105,0.006171284716548866,2.1085433312556523e-11
Staggered,0.4,0.37500000292968755,0.006166045243780994,1.315050542419205e-11
Staggered,0.4,0.3333333333333333,0.006162786630007872,1.2022997137803304e-10
Staggered,0.4,0.30000000150000006,0.0061607185880974144,3.696039143144536e-10
Staggered,0.6,0.42857144606414105,-0.006087937014222281,6.666081315415129e-12
Staggered,0.6,0.37500000292968755,-0.006081378704577126,5.1162741578070214e-12
Staggered,0.6,0.3333333333333333,-0.006076978066302165,1.5633246563603875e-10
Staggered,0.6,0.30000000150000006,-0.006074076708302001,4.079247009625142e-10
Fermion Type, l_0, ag, Electric Field Density Fitted Value
Wilson,0.1,0.0,0.005647926765445768
Wilson,0.1,0.008746356042125328,0.005659905767960637
Wilson,0.1,0.017492712084250656,0.005671884770475506
Wilson,0.1,0.026239068126375983,0.005683863772990376
Wilson,0.1,0.03498542416850131,0.005695842775505245
Wilson,0.1,0.04373178021062664,0.005707821778020114
Wilson,0.1,0.05247813625275197,0.005719800780534983
Wilson,0.1,0.061224492294877295,0.005731779783049852
Wilson,0.1,0.06997084833700262,0.005743758785564722
Wilson,0.1,0.07871720437912795,0.005755737788079591
Wilson,0.1,0.08746356042125328,0.00576771679059446
Wilson,0.1,0.0962099164633786,0.005779695793109329
Wilson,0.1,0.10495627250550393,0.005791674795624199
Wilson,0.1,0.11370262854762926,0.005803653798139068
Wilson,0.1,0.12244898458975459,0.005815632800653937
Wilson,0.1,0.13119534063187993,0.005827611803168806
Wilson,0.1,0.13994169667400524,0.005839590805683675
Wilson,0.1,0.14868805271613056,0.005851569808198545
Wilson,0.1,0.1574344087582559,0.005863548810713414
Wilson,0.1,0.16618076480038124,0.005875527813228283
Wilson,0.1,0.17492712084250656,0.005887506815743152
Wilson,0.1,0.18367347688463187,0.005899485818258021
Wilson,0.1,0.1924198329267572,0.005911464820772891
Wilson,0.1,0.20116618896888255,0.00592344382328776
Wilson,0.1,0.20991254501100787,0.005935422825802629
Wilson,0.1,0.21865890105313318,0.005947401828317498
Wilson,0.1,0.22740525709525852,0.0059593808308323675
Wilson,0.1,0.23615161313738386,0.005971359833347237
Wilson,0.1,0.24489796917950918,0.005983338835862106
Wilson,0.1,0.2536443252216345,0.005995317838376975
Wilson,0.1,0.26239068126375986,0.006007296840891844
Wilson,0.1,0.2711370373058852,0.0060192758434067135
Wilson,0.1,0.2798833933480105,0.0060312548459215826
Wilson,0.1,0.2886297493901358,0.006043233848436452
Wilson,0.1,0.2973761054322611,0.006055212850951321
Wilson,0.1,0.3061224614743865,0.00606719185346619
Wilson,0.1,0.3148688175165118,0.0060791708559810595
Wilson,0.1,0.3236151735586371,0.0060911498584959286
Wilson,0.1,0.3323615296007625,0.006103128861010798
Wilson,0.1,0.3411078856428878,0.006115107863525667
Wilson,0.1,0.3498542416850131,0.0061270868660405365
Wilson,0.1,0.3586005977271384,0.0061390658685554055
Wilson,0.1,0.36734695376926374,0.0061510448710702745
Wilson,0.1,0.3760933098113891,0.006163023873585144
Wilson,0.1,0.3848396658535144,0.006175002876100013
Wilson,0.1,0.39358602189563974,0.0061869818786148825
Wilson,0.1,0.4023323779377651,0.0061989608811297515
Wilson,0.1,0.4110787339798904,0.0062109398836446205
Wilson,0.1,0.41982509002201573,0.0062229188861594896
Wilson,0.1,0.42857144606414105,0.006234897888674359
Wilson,0.4,0.0,0.006150913866058069
Wilson,0.4,0.008746356042125328,0.006138895840540721
Wilson,0.4,0.017492712084250656,0.006126877815023374
Wilson,0.4,0.026239068126375983,0.006114859789506026
Wilson,0.4,0.03498542416850131,0.006102841763988678
Wilson,0.4,0.04373178021062664,0.0060908237384713305
Wilson,0.4,0.05247813625275197,0.006078805712953983
Wilson,0.4,0.061224492294877295,0.006066787687436635
Wilson,0.4,0.06997084833700262,0.006054769661919287
Wilson,0.4,0.07871720437912795,0.00604275163640194
Wilson,0.4,0.08746356042125328,0.006030733610884592
Wilson,0.4,0.0962099164633786,0.006018715585367244
Wilson,0.4,0.10495627250550393,0.0060066975598498966
Wilson,0.4,0.11370262854762926,0.005994679534332549
Wilson,0.4,0.12244898458975459,0.005982661508815201
Wilson,0.4,0.13119534063187993,0.005970643483297853
Wilson,0.4,0.13994169667400524,0.005958625457780506
Wilson,0.4,0.14868805271613056,0.005946607432263158
Wilson,0.4,0.1574344087582559,0.00593458940674581
Wilson,0.4,0.16618076480038124,0.005922571381228463
Wilson,0.4,0.17492712084250656,0.005910553355711115
Wilson,0.4,0.18367347688463187,0.005898535330193767
Wilson,0.4,0.1924198329267572,0.0058865173046764195
Wilson,0.4,0.20116618896888255,0.005874499279159072
Wilson,0.4,0.20991254501100787,0.005862481253641724
Wilson,0.4,0.21865890105313318,0.005850463228124376
Wilson,0.4,0.22740525709525852,0.005838445202607029
Wilson,0.4,0.23615161313738386,0.005826427177089681
Wilson,0.4,0.24489796917950918,0.005814409151572333
Wilson,0.4,0.2536443252216345,0.0058023911260549855
Wilson,0.4,0.26239068126375986,0.005790373100537638
Wilson,0.4,0.2711370373058852,0.00577835507502029
Wilson,0.4,0.2798833933480105,0.005766337049502942
Wilson,0.4,0.2886297493901358,0.005754319023985595
Wilson,0.4,0.2973761054322611,0.005742300998468247
Wilson,0.4,0.3061224614743865,0.005730282972950898
Wilson,0.4,0.3148688175165118,0.005718264947433551
Wilson,0.4,0.3236151735586371,0.005706246921916203
Wilson,0.4,0.3323615296007625,0.005694228896398855
Wilson,0.4,0.3411078856428878,0.005682210870881508
Wilson,0.4,0.3498542416850131,0.00567019284536416
Wilson,0.4,0.3586005977271384,0.005658174819846812
Wilson,0.4,0.36734695376926374,0.0056461567943294644
Wilson,0.4,0.3760933098113891,0.005634138768812117
Wilson,0.4,0.3848396658535144,0.005622120743294769
Wilson,0.4,0.39358602189563974,0.005610102717777421
Wilson,0.4,0.4023323779377651,0.005598084692260074
Wilson,0.4,0.4110787339798904,0.005586066666742726
Wilson,0.4,0.41982509002201573,0.005574048641225378
Wilson,0.4,0.42857144606414105,0.0055620306157080305
Wilson,0.6,0.0,-0.006083953519864588
Wilson,0.6,0.008746356042125328,-0.006072505725445762
Wilson,0.6,0.017492712084250656,-0.006061057931026938
Wilson,0.6,0.026239068126375983,-0.006049610136608112
Wilson,0.6,0.03498542416850131,-0.006038162342189287
Wilson,0.6,0.04373178021062664,-0.006026714547770462
Wilson,0.6,0.05247813625275197,-0.006015266753351637
Wilson,0.6,0.061224492294877295,-0.006003818958932812
Wilson,0.6,0.06997084833700262,-0.0059923711645139864
Wilson,0.6,0.07871720437912795,-0.005980923370095161
Wilson,0.6,0.08746356042125328,-0.005969475575676337
Wilson,0.6,0.0962099164633786,-0.005958027781257511
Wilson,0.6,0.10495627250550393,-0.005946579986838686
Wilson,0.6,0.11370262854762926,-0.0059351321924198605
Wilson,0.6,0.12244898458975459,-0.005923684398001036
Wilson,0.6,0.13119534063187993,-0.005912236603582211
Wilson,0.6,0.13994169667400524,-0.005900788809163385
Wilson,0.6,0.14868805271613056,-0.005889341014744561
Wilson,0.6,0.1574344087582559,-0.0058778932203257354
Wilson,0.6,0.16618076480038124,-0.00586644542590691
Wilson,0.6,0.17492712084250656,-0.005854997631488085
Wilson,0.6,0.18367347688463187,-0.00584354983706926
Wilson,0.6,0.1924198329267572,-0.005832102042650435
Wilson,0.6,0.20116618896888255,-0.0058206542482316095
Wilson,0.6,0.20991254501100787,-0.005809206453812784
Wilson,0.6,0.21865890105313318,-0.00579775865939396
Wilson,0.6,0.22740525709525852,-0.005786310864975134
Wilson,0.6,0.23615161313738386,-0.005774863070556309
Wilson,0.6,0.24489796917950918,-0.005763415276137484
Wilson,0.6,0.2536443252216345,-0.005751967481718659
Wilson,0.6,0.26239068126375986,-0.005740519687299834
Wilson,0.6,0.2711370373058852,-0.005729071892881008
Wilson,0.6,0.2798833933480105,-0.005717624098462184
Wilson,0.6,0.2886297493901358,-0.0057061763040433585
Wilson,0.6,0.2973761054322611,-0.005694728509624533
Wilson,0.6,0.3061224614743865,-0.005683280715205708
Wilson,0.6,0.3148688175165118,-0.005671832920786883
Wilson,0.6,0.3236151735586371,-0.005660385126368058
Wilson,0.6,0.3323615296007625,-0.005648937331949233
Wilson,0.6,0.3411078856428878,-0.005637489537530407
Wilson,0.6,0.3498542416850131,-0.005626041743111583
Wilson,0.6,0.3586005977271384,-0.005614593948692757
Wilson,0.6,0.36734695376926374,-0.005603146154273932
Wilson,0.6,0.3760933098113891,-0.005591698359855107
Wilson,0.6,0.3848396658535144,-0.005580250565436282
Wilson,0.6,0.39358602189563974,-0.005568802771017457
Wilson,0.6,0.4023323779377651,-0.005557354976598631
Wilson,0.6,0.4110787339798904,-0.005545907182179807
Wilson,0.6,0.41982509002201573,-0.0055344593877609816
Wilson,0.6,0.42857144606414105,-0.005523011593342156
Staggered,0.1,0.0,0.0056854550926608806
Staggered,0.1,0.008746356042125328,0.005684850459645988
Staggered,0.1,0.017492712084250656,0.005684279425858752
Staggered,0.1,0.026239068126375983,0.005683741991299174
Staggered,0.1,0.03498542416850131,0.0056832381559672514
Staggered,0.1,0.04373178021062664,0.005682767919862986
Staggered,0.1,0.05247813625275197,0.005682331282986378
Staggered,0.1,0.061224492294877295,0.005681928245337427
Staggered,0.1,0.06997084833700262,0.005681558806916132
Staggered,0.1,0.07871720437912795,0.005681222967722495
Staggered,0.1,0.08746356042125328,0.005680920727756514
Staggered,0.1,0.0962099164633786,0.00568065208701819
Staggered,0.1,0.10495627250550393,0.005680417045507522
Staggered,0.1,0.11370262854762926,0.005680215603224513
Staggered,0.1,0.12244898458975459,0.00568004776016916
Staggered,0.1,0.13119534063187993,0.005679913516341463
Staggered,0.1,0.13994169667400524,0.005679812871741423
Staggered,0.1,0.14868805271613056,0.005679745826369041
Staggered,0.1,0.1574344087582559,0.005679712380224315
Staggered,0.1,0.16618076480038124,0.005679712533307246
Staggered,0.1,0.17492712084250656,0.0056797462856178335
Staggered,0.1,0.18367347688463187,0.0056798136371560785
Staggered,0.1,0.1924198329267572,0.00567991458792198
Staggered,0.1,0.20116618896888255,0.005680049137915538
Staggered,0.1,0.20991254501100787,0.005680217287136753
Staggered,0.1,0.21865890105313318,0.005680419035585626
Staggered,0.1,0.22740525709525852,0.005680654383262155
Staggered,0.1,0.23615161313738386,0.005680923330166341
Staggered,0.1,0.24489796917950918,0.005681225876298184
Staggered,0.1,0.2536443252216345,0.005681562021657683
Staggered,0.1,0.26239068126375986,0.0056819317662448405
Staggered,0.1,0.2711370373058852,0.005682335110059653
Staggered,0.1,0.2798833933480105,0.005682772053102123
Staggered,0.1,0.2886297493901358,0.0056832425953722504
Staggered,0.1,0.2973761054322611,0.0056837467368700345
Staggered,0.1,0.3061224614743865,0.005684284477595476
Staggered,0.1,0.3148688175165118,0.005684855817548574
Staggered,0.1,0.3236151735586371,0.005685460756729328
Staggered,0.1,0.3323615296007625,0.00568609929513774
Staggered,0.1,0.3411078856428878,0.005686771432773807
Staggered,0.1,0.3498542416850131,0.005687477169637533
Staggered,0.1,0.3586005977271384,0.005688216505728916
Staggered,0.1,0.36734695376926374,0.005688989441047954
Staggered,0.1,0.3760933098113891,0.00568979597559465
Staggered,0.1,0.3848396658535144,0.005690636109369002
Staggered,0.1,0.39358602189563974,0.0056915098423710115
Staggered,0.1,0.4023323779377651,0.0056924171746006785
Staggered,0.1,0.4110787339798904,0.005693358106058002
Staggered,0.1,0.41982509002201573,0.005694332636742982
Staggered,0.1,0.42857144606414105,0.0056953407666556185
Staggered,0.4,0.0,0.006162597437126904
Staggered,0.4,0.008746356042125328,0.006162015526442963
Staggered,0.4,0.017492712084250656,0.00616146524920021
Staggered,0.4,0.026239068126375983,0.006160946605398642
Staggered,0.4,0.03498542416850131,0.006160459595038264
Staggered,0.4,0.04373178021062664,0.006160004218119073
Staggered,0.4,0.05247813625275197,0.00615958047464107
Staggered,0.4,0.061224492294877295,0.006159188364604254
Staggered,0.4,0.06997084833700262,0.006158827888008625
Staggered,0.4,0.07871720437912795,0.006158499044854184
Staggered,0.4,0.08746356042125328,0.006158201835140931
Staggered,0.4,0.0962099164633786,0.006157936258868866
Staggered,0.4,0.10495627250550393,0.006157702316037988
Staggered,0.4,0.11370262854762926,0.006157500006648296
Staggered,0.4,0.12244898458975459,0.0061573293306997935
Staggered,0.4,0.13119534063187993,0.006157190288192478
Staggered,0.4,0.13994169667400524,0.006157082879126349
Staggered,0.4,0.14868805271613056,0.006157007103501409
Staggered,0.4,0.1574344087582559,0.006156962961317656
Staggered,0.4,0.16618076480038124,0.006156950452575091
Staggered,0.4,0.17492712084250656,0.006156969577273713
Staggered,0.4,0.18367347688463187,0.006157020335413522
Staggered,0.4,0.1924198329267572,0.006157102726994519
Staggered,0.4,0.20116618896888255,0.006157216752016703
Staggered,0.4,0.20991254501100787,0.006157362410480076
Staggered,0.4,0.21865890105313318,0.006157539702384636
Staggered,0.4,0.22740525709525852,0.0061577486277303835
Staggered,0.4,0.23615161313738386,0.006157989186517317
Staggered,0.4,0.24489796917950918,0.0061582613787454395
Staggered,0.4,0.2536443252216345,0.006158565204414749
Staggered,0.4,0.26239068126375986,0.006158900663525247
Staggered,0.4,0.2711370373058852,0.006159267756076932
Staggered,0.4,0.2798833933480105,0.006159666482069805
Staggered,0.4,0.2886297493901358,0.006160096841503864
Staggered,0.4,0.2973761054322611,0.006160558834379112
Staggered,0.4,0.3061224614743865,0.006161052460695547
Staggered,0.4,0.3148688175165118,0.00616157772045317
Staggered,0.4,0.3236151735586371,0.0061621346136519805
Staggered,0.4,0.3323615296007625,0.006162723140291978
Staggered,0.4,0.3411078856428878,0.006163343300373163
Staggered,0.4,0.3498542416850131,0.006163995093895536
Staggered,0.4,0.3586005977271384,0.006164678520859096
Staggered,0.4,0.36734695376926374,0.006165393581263844
Staggered,0.4,0.3760933098113891,0.00616614027510978
Staggered,0.4,0.3848396658535144,0.006166918602396903
Staggered,0.4,0.39358602189563974,0.006167728563125212
Staggered,0.4,0.4023323779377651,0.006168570157294711
Staggered,0.4,0.4110787339798904,0.006169443384905397
Staggered,0.4,0.41982509002201573,0.006170348245957269
Staggered,0.4,0.42857144606414105,0.00617128474045033
Staggered,0.6,0.0,-0.006065210923641132
Staggered,0.6,0.008746356042125328,-0.006064995217517453
Staggered,0.6,0.017492712084250656,-0.006064807824066498
Staggered,0.6,0.026239068126375983,-0.006064648743288267
Staggered,0.6,0.03498542416850131,-0.006064517975182759
Staggered,0.6,0.04373178021062664,-0.006064415519749976
Staggered,0.6,0.05247813625275197,-0.006064341376989917
Staggered,0.6,0.061224492294877295,-0.006064295546902581
Staggered,0.6,0.06997084833700262,-0.00606427802948797
Staggered,0.6,0.07871720437912795,-0.006064288824746082
Staggered,0.6,0.08746356042125328,-0.006064327932676919
Staggered,0.6,0.0962099164633786,-0.006064395353280479
Staggered,0.6,0.10495627250550393,-0.006064491086556763
Staggered,0.6,0.11370262854762926,-0.00606461513250577
Staggered,0.6,0.12244898458975459,-0.006064767491127502
Staggered,0.6,0.13119534063187993,-0.0060649481624219575
Staggered,0.6,0.13994169667400524,-0.006065157146389137
Staggered,0.6,0.14868805271613056,-0.0060653944430290405
Staggered,0.6,0.1574344087582559,-0.006065660052341668
Staggered,0.6,0.16618076480038124,-0.006065953974327019
Staggered,0.6,0.17492712084250656,-0.006066276208985094
Staggered,0.6,0.18367347688463187,-0.006066626756315893
Staggered,0.6,0.1924198329267572,-0.006067005616319416
Staggered,0.6,0.20116618896888255,-0.0060674127889956625
Staggered,0.6,0.20991254501100787,-0.0060678482743446345
Staggered,0.6,0.21865890105313318,-0.006068312072366328
Staggered,0.6,0.22740525709525852,-0.006068804183060747
Staggered,0.6,0.23615161313738386,-0.00606932460642789
Staggered,0.6,0.24489796917950918,-0.0060698733424677555
Staggered,0.6,0.2536443252216345,-0.006070450391180346
Staggered,0.6,0.26239068126375986,-0.00607105575256566
Staggered,0.6,0.2711370373058852,-0.006071689426623698
Staggered,0.6,0.2798833933480105,-0.006072351413354459
Staggered,0.6,0.2886297493901358,-0.006073041712757945
Staggered,0.6,0.2973761054322611,-0.006073760324834155
Staggered,0.6,0.3061224614743865,-0.006074507249583088
Staggered,0.6,0.3148688175165118,-0.006075282487004746
Staggered,0.6,0.3236151735586371,-0.006076086037099127
Staggered,0.6,0.3323615296007625,-0.006076917899866232
Staggered,0.6,0.3411078856428878,-0.0060777780753060616
Staggered,0.6,0.3498542416850131,-0.0060786665634186155
Staggered,0.6,0.3586005977271384,-0.006079583364203892
Staggered,0.6,0.36734695376926374,-0.0060805284776618935
Staggered,0.6,0.3760933098113891,-0.006081501903792618
Staggered,0.6,0.3848396658535144,-0.006082503642596066
Staggered,0.6,0.39358602189563974,-0.006083533694072239
Staggered,0.6,0.4023323779377651,-0.006084592058221135
Staggered,0.6,0.4110787339798904,-0.006085678735042756
Staggered,0.6,0.41982509002201573,-0.0060867937245371
Staggered,0.6,0.42857144606414105,-0.006087937026704168

